A Closed-form Expression of the Gaussian Noise Model Supporting O-Band Transmission

We present a novel closed-form model for nonlinear interference (NLI) estimation in low-dispersion O-band transmission systems. The formulation incorporates the four-wave mixing (FWM) efficiency term as well as the coherent contributions of self- and cross-phase modulation (SPM/XPM) across multiple identical spans. This extension enables accurate evaluation of the NLI in scenarios where conventional closed-form Gaussian Noise (GN) models are limited. The proposed model is validated against split-step Fourier method (SSFM) simulations and numerical integration across 41-161 channels, with a 96 GBaud symbol rate, bandwidths of up to 16.1 THz, and transmission distances from 80 to 800 km. Results show a mean absolute error of the NLI signal-to-noise ratio (SNR) below 0.22 dB. The proposed closed-form model offers an efficient and accurate tool for system optimisation in O-band coherent transmission.

==> Data/att_dispersion.tsv <==
wvec	alpha	d	fitd	fitd2
1255	0.383591963050021	-4.35872793563242	-4.136858	-4.35418835059999
1256	0.382419494346538	-4.26188138097525	-4.049398	-4.2576360466
1257	0.381247025643055	-4.1650348263181	-3.961938	-4.1612780226
1258	0.380074556939572	-4.06818827166093	-3.874478	-4.0651142786
1259	0.378902088236089	-3.97134171700376	-3.787018	-3.9691448146
1260	0.377729619532606	-3.87449516234661	-3.699558	-3.8733696306
1261	0.376557150829123	-3.77764860768945	-3.612098	-3.7777887266
1262	0.375388029725886	-3.68096185573741	-3.524638	-3.6824021026
1263	0.374241901350652	-3.58537269604946	-3.437178	-3.5872097586
1264	0.373105595539298	-3.49025243114097	-3.349718	-3.4922116946
1265	0.371981062359651	-3.39569415041672	-3.262258	-3.3974079106
1266	0.370856529180004	-3.30113586969249	-3.174798	-3.3027984066
1267	0.369731996000357	-3.20657758896824	-3.087338	-3.2083831826
1268	0.36860746282071	-3.11201930824398	-2.999878	-3.1141622386
1269	0.367482929641064	-3.01746102751975	-2.912418	-3.0201355746
1270	0.366358396461417	-2.9229027467955	-2.824958	-2.9263031906
1271	0.36523386328177	-2.82834446607127	-2.737498	-2.8326650866
1272	0.364111510738024	-2.73388924099891	-2.650038	-2.7392212626
1273	0.363010263634601	-2.64043144741451	-2.562578	-2.6459717186
1274	0.361918478933389	-2.54742084174817	-2.475118	-2.5529164546
1275	0.36083968626061	-2.45502423219148	-2.387658	-2.4600554706
1276	0.359760893587831	-2.3626276226348	-2.300198	-2.3673887666
1277	0.358682100915052	-2.27023101307814	-2.212738	-2.2749163426
1278	0.357603308242273	-2.17783440352147	-2.125278	-2.1826381986
1279	0.356524515569494	-2.08543779396479	-2.037818	-2.0905543346
1280	0.355445722896715	-1.99304118440813	-1.950358	-1.9986647506
1281	0.354366930223936	-1.90064457485144	-1.862898	-1.9069694466
1282	0.353289370042777	-1.80831489999643	-1.775438	-1.8154684226
1283	0.352231050425242	-1.71703015020635	-1.687978	-1.7241616786
1284	0.35118173484371	-1.62623439559789	-1.600518	-1.6330492146
1285	0.350146623905182	-1.53621007304324	-1.513058	-1.5421310306
1286	0.349111512966653	-1.44618575048857	-1.425598	-1.4514071266
1287	0.348076402028124	-1.3561614279339	-1.338138	-1.3608775026
1288	0.347041291089596	-1.26613710537925	-1.250678	-1.2705421586
1289	0.346006180151068	-1.17611278282458	-1.163218	-1.1804010946
1290	0.344971069212539	-1.08608846026991	-1.075758	-1.0904543106
1291	0.343935958274011	-0.996064137715263	-0.988297999999996	-1.0007018066
1292	0.342901325801182	-0.906060866848361	-0.900837999999996	-0.911143582599996
1293	0.341884097518197	-0.81682335112401	-0.813377999999996	-0.821779638599996
1294	0.340875332097283	-0.727958187127061	-0.725917999999996	-0.732609974599996
1295	0.339881975472404	-0.639770984294101	-0.638457999999996	-0.643634590599996
1296	0.338888618847525	-0.551583781461141	-0.550997999999996	-0.554853486599996
1297	0.337895262222646	-0.463396578628199	-0.463537999999996	-0.466266662599996
1298	0.336901905597767	-0.375209375795239	-0.376077999999996	-0.377874118599996
1299	0.335908548972888	-0.287022172962275	-0.288617999999996	-0.289675854599996
1300	0.33491519234801	-0.198834970129322	-0.201157999999996	-0.201671870599996
1301	0.333921835723131	-0.110647767296358	-0.113697999999996	-0.113862166599996
1302	0.332928479098252	-0.0224605644634168	-0.026237999999996	-0.026246742599996
1303	0.331950516249716	0.0649886283266997	0.061222000000004	0.061174401400004
1304	0.330980509443836	0.152056391683899	0.148682000000004	0.148401265400004
1305	0.330027107151654	0.238328099700779	0.236142000000004	0.235433849400004
1306	0.329073704859471	0.324599807717678	0.323602000000004	0.322272153400004
1307	0.328120302567289	0.410871515734577	0.411062000000004	0.408916177400004
1308	0.327166900275106	0.497143223751458	0.498522000000004	0.495365921400004
1309	0.326213497982924	0.583414931768354	0.585982000000004	0.581621385400004
1310	0.325260095690741	0.669686639785242	0.673442000000004	0.667682569400004
1311	0.324306693398559	0.755958347802118	0.760902000000004	0.753549473400004
1312	0.323353291106377	0.842230055819017	0.848362000000004	0.839222097400004
1313	0.32241265595254	0.927823769645625	0.935822000000004	0.924700441400004
1314	0.321479738911954	1.01300761590422	1.023282	1.0099845054
1315	0.320564615533775	1.09724653625939	1.110742	1.0950742894
1316	0.319649492155596	1.18148545661453	1.198202	1.1799697934
1317	0.318734368777416	1.26572437696969	1.285662	1.2646710174
1318	0.317819245399237	1.34996329732485	1.373122	1.3491779614
1319	0.316904122021058	1.43420221767999	1.460582	1.4334906254
1320	0.315988998642879	1.51844113803515	1.548042	1.5176090094
1321	0.3150738752647	1.60268005839031	1.635502	1.6015331134
1322	0.314158751886521	1.68691897874546	1.722962	1.6852629374
1323	0.313254076288721	1.77063885555935	1.810422	1.7687984814
1324	0.312356699050138	1.8539961514157	1.897882	1.8521397454
1325	0.311478301962454	1.93641051735022	1.985342	1.9352867294
1326	0.310599904874769	2.01882488328476	2.072802	2.0182394334
1327	0.309721507787085	2.1012392492193	2.160262	2.1009978574
1328	0.3088431106994	2.18365361515383	2.247722	2.1835620014
1329	0.307964713611716	2.26606798108838	2.335182	2.2659318654
1330	0.307086316524031	2.34848234702292	2.422642	2.3481074494
1331	0.306207919436346	2.43089671295746	2.510102	2.4300887534
1332	0.305329522348662	2.51331107889201	2.597562	2.5118757774
1333	0.304459530171916	2.59534739210493	2.685022	2.5934685214
1334	0.303596258776016	2.67708140473337	2.772482	2.6748669854
1335	0.302753157592416	2.75790816162633	2.859942	2.7560711694
1336	0.301910056408816	2.83873491851928	2.947402	2.8370810734
1337	0.301066955225216	2.91956167541225	3.034862	2.9178966974
1338	0.300223854041616	3.00038843230522	3.122322	2.9985180414
1339	0.299380752858016	3.08121518919817	3.209782	3.0789451054
1340	0.298537651674417	3.16204194609113	3.297242	3.1591778894
1341	0.297694550490817	3.24286870298409	3.384702	3.2392163934
1342	0.296851449307217	3.32369545987704	3.472162	3.3190606174
1343	0.296014958210357	3.40420219923086	3.559622	3.3987105614
1344	0.295184472775963	3.48441818334969	3.647082	3.4781662254
1345	0.294375360123767	3.56359943593881	3.734542	3.5574276094
1346	0.293566247471572	3.64278068852794	3.822002	3.6364947134
1347	0.292757134819376	3.72196194111707	3.909462	3.7153675374
1348	0.29194802216718	3.8011431937062	3.996922	3.7940460814
1349	0.291138909514984	3.88032444629533	4.084382	3.8725303454
1350	0.290329796862789	3.95950569888444	4.171842	3.9508203294
1351	0.289520684210593	4.03868695147357	4.259302	4.0289160334
1352	0.288711571558397	4.1178682040627	4.346762	4.1068174574
1353	0.287907495854721	4.19679378926916	4.434222	4.1845246014
1354	0.287108589650843	4.27545697900395	4.521682	4.2620374654
1355	0.286332283439666	4.35297302956129	4.609142	4.3393560494


==> Data/eps_10span.tsv <==
wvec	eps_NLI_integral	eps_SPM_integral	eps_XPM_integral	eps_FWM_integral	eps_NLI_ssfm
1349.18700298076	0.0450476666863252	0.169909168151692	0.0117903497437995	2.22044604927414e-14	0.00332584541321321
1348.58008753708	0.047150398807059	0.161657645464249	0.020918745808309	0.00169384909602474	2.28467139161592e-14
1347.97371787502	0.0627246738598539	0.162200923189995	0.0266386609194647	2.22044604926961e-14	2.30440506260026e-14
1347.36789325871	0.0379247531938453	0.162759324206168	0.0229403334211447	2.22044604926099e-14	7.15895698831496e-09
1346.76261295358	0.0390160806053522	0.16333213023283	0.0227175160100609	0.00964699208803938	0.00968545387216089
1346.1578762264	0.027071815212388	0.16392028497736	0.018378144595093	0.00815590451926245	0.000755275050472377
1345.55368234525	0.0343866268166547	0.164524345339106	0.018998547967811	2.22044604925164e-14	0.00935346884329455
1344.95003057953	0.032687249355292	0.165144270723269	0.019214634211786	0.0159166678523711	0.0170820193680184
1344.34692019994	0.0251380327880143	0.165785039181068	0.0183395505699378	2.22044604925873e-14	0.0184214233050565
1343.74435047849	0.0297035611133615	0.16646508952391	0.0198494712860137	0.000639097241976828	0.0211982525602337
1343.1423206885	0.0287354413712919	0.16718706704576	0.0168361361935783	2.22044604927973e-14	0.018475317596599
1342.54083010458	0.0355518197436731	0.167935065719856	0.0185497613223279	0.0421735974994866	0.0146321997132211
1341.93987800265	0.0270494990144527	0.168704530382504	0.0181274320944899	2.22044604934853e-14	0.0199085860283063
1341.33946365993	0.0243246513802631	0.169495834545028	0.0168446575100011	2.2204460492523e-14	0.0203250471400787
1340.73958635492	0.0276098527587995	0.170311124198395	0.018415324312236	2.22044604926603e-14	0.0235567638308705
1340.14024536742	0.0225228403914879	0.171151527293388	0.0181543075938022	2.22044604925536e-14	0.0227082446725928
1339.54143997851	0.0288468923166245	0.172018972869375	0.0187458470282997	2.22044604927196e-14	0.019814438276903
1338.94316947056	0.0279883387545189	0.172914857303444	0.0178772424420291	0.0128276730245247	0.0174188485825649
1338.34543312721	0.0257320396168343	0.173839135163335	0.0173677637627036	2.22044604925824e-14	0.00988247592934435
1337.7482302334	0.0262445678220702	0.174792954675015	0.0183127179664867	2.22044604925463e-14	0.0116163909288007
1337.15156007533	0.0285801765397285	0.175776954848131	0.0176546348421446	0.000339639637922934	0.0101706114488778
1336.55542194046	0.0273260852233223	0.176791440447384	0.0182859179394849	0.00191946184126664	0.0157129635545404
1335.95981511756	0.0268155623272077	0.177838439910716	0.0184267729228229	2.22044604926076e-14	0.0158345142136036
1335.36473889664	0.0269127106074335	0.17891931374329	0.0181910450053523	0.00625825879439379	0.0130329024122935
1334.77019256896	0.0237868404624147	0.180035159860778	0.0189363036911282	2.22044604927349e-14	0.00810882908134485
1334.17617542708	0.0265055913937542	0.181190092958845	0.0191326153317527	1.83871879737875e-05	0.0124785858632985
1333.58268676478	0.0308160095475324	0.182401450313414	0.0193116105478424	0.00556317036661727	0.0131844110984157
1332.98972587713	0.0281005642484688	0.183725980398946	0.0188248891471267	2.22044604926301e-14	0.0192695972441365
1332.39729206043	0.0276341559784481	0.185163626493033	0.0195742576677439	0.00166391629381201	0.0218128153820022
1331.80538461225	0.0276781377281717	0.186665629189105	0.0193368523944388	0.00451881980393149	0.0150993400631849
1331.21400283137	0.0291684792070526	0.188224035766638	0.0196309360963458	0.012290814259952	0.0190511026557973
1330.62314601787	0.020924548481706	0.189839801961719	0.0197319237444964	2.22044604925347e-14	0.024591015302237
1330.03281347302	0.0232292970711435	0.191513835452106	0.0198922048237475	2.22044604926025e-14	0.0202727321523225
1329.44300449937	0.0245034061839235	0.193248491838701	0.0200903028704317	2.22044604926207e-14	0.0220795927830546
1328.85371840067	0.0265578447830111	0.195047007147421	0.020333588256746	0.00165097766153783	0.0166017776543006
1328.26495448194	0.020670192492805	0.196910724069531	0.0202919363173928	2.22044604925334e-14	0.0247335760528776
1327.6767120494	0.0291217016278528	0.198842885081376	0.020610803570861	2.22044604926251e-14	0.0222321471692484
1327.08899041053	0.0278262099329064	0.200846859909056	0.0207623005388125	0.00306451660159359	0.0160949078397142
1326.501788874	0.0265491822386056	0.202924363991638	0.0209830623184543	2.08040111648984e-08	0.0200363870037989
1325.91510674973	0.0259868223196041	0.205080427657062	0.0212652457770782	2.22044605255128e-14	0.0199989326346424
1325.32894334884	0.0267619150390339	0.207318052267624	0.0215075079350016	0.000233865462145632	0.019971795103154
1324.7432979837	0.023641515033634	0.209641841443332	0.0217521311752041	2.22044604925387e-14	0.0221001227009191
1324.15816996786	0.0260280688912789	0.212059544889826	0.0220719581015905	4.93183333873424e-07	0.030895928052577
1323.5735586161	0.0274959841968004	0.214581805911994	0.0223206332311958	0.00118161789688654	0.0287991466034584
1322.9894632444	0.0250440923834772	0.217304976306039	0.0226405538437907	2.22044604925956e-14	0.0257032074204872
1322.40588316996	0.0281583437492034	0.220468417530159	0.02290274934746	1.57992933439377e-05	0.0257174653062826
1321.82281771117	0.0299021863563963	0.224022501071266	0.0231232789207592	0.00496810536236131	0.0231141494778519
1321.24026618763	0.0296544299302005	0.227782142420178	0.0233644352523356	0.00450642198119579	0.0261737871920593
1320.65822792015	0.0259450186622667	0.231727902572581	0.0236063788107774	2.22044604925876e-14	0.0199650731608455
1320.0767022307	0.0275077640877155	0.235861313375642	0.0238908038082283	1.44998720157686e-06	0.0214706619318527
1319.49568844249	0.0248245856947803	0.240192386201429	0.0241929669494149	2.22044604925593e-14	0.0240740911600588
1318.91518587988	0.0301367568350929	0.244730662951612	0.0245312720067247	0.00580433355203334	0.0173719556542113
1318.33519386845	0.0276680282991567	0.249486604701433	0.0249039244373852	2.22044604927832e-14	0.0190033800993261
1317.75571173495	0.0289037281417161	0.254473429485606	0.0253176604026211	0.00253812836891045	0.0217450970796511
1317.17673880731	0.0277574996807634	0.259704008278131	0.025775556961957	2.22044604926006e-14	0.0215737310417373
1316.59827441465	0.0299967645902619	0.26519233564231	0.0262842047394455	0.00191746987400601	0.023906498131133
1316.02031788726	0.0295022095238908	0.270954220168365	0.0268497458483496	0.00052164792661293	0.0231592836381727
1315.44286855662	0.0300314206815221	0.277008337760335	0.0274847022886261	0.00158478720029715	0.0252521470607935
1314.86592575536	0.0298449018916979	0.283371931463117	0.0281975326865763	2.22044604934144e-14	0.0215609734885073
1314.2894888173	0.0292155276097024	0.290070771280585	0.0289989788295978	2.22044604926458e-14	0.0192183041898228
1313.71355707742	0.0313861519709441	0.297149389757224	0.0298934641971356	0.000855098761689512	0.0253707819661002
1313.13812987187	0.0302468165395193	0.304691954138293	0.0309002495475205	2.22044604926371e-14	0.0251934949836101
1312.56320653795	0.0336126312578004	0.313654694611216	0.0318816415806032	0.00243594308770793	0.0196640748807889
1311.98878641413	0.0324220143433943	0.325903253361164	0.032561734672812	2.22118571838302e-14	0.0185355009112108
1311.41486884004	0.0359399078020102	0.340828319711689	0.0330857219385502	0.00825537565769002	0.0218968211354566
1310.84145315647	0.0323559189349029	0.357231262271425	0.0337301811772281	2.22044604926334e-14	0.0208650638286405
1310.26853870533	0.0351864830373681	0.375121094947386	0.0345318476482811	0.000652592211752421	0.0199103543482694
1309.69612482972	0.0354413481177025	0.394621681389793	0.0355286935387894	0.000574031703197397	0.0287272504731175
1309.12421087386	0.0345533869997547	0.415949957069899	0.0368436297596125	2.22044604926479e-14	0.0285324070927257
1308.55279618314	0.0380508624007639	0.43936490467032	0.0385615827581549	0.00265008053006331	0.0232751060291004
1307.98188010407	0.0399257765473719	0.465189235415624	0.0407550338721992	0.00382476542818467	0.0241691619569791
1307.4114619843	0.042080981308029	0.493855022113879	0.0437737018683057	0.00306910981102754	0.0244937901821496
1306.84154117264	0.0438837259166327	0.525890930009512	0.0478787479248195	0.00277102088332201	0.0214392704827727
1306.27211701902	0.0460329030341074	0.562042445685919	0.053326926457712	0.000805884220463783	0.0235240288548557
1305.70318887449	0.049251550159217	0.603296843717972	0.0612501041819401	2.22467020928428e-14	0.0223146558932789
1305.13475609126	0.0561065135758094	0.651095930525746	0.0778213036447253	2.22044604926649e-14	0.0243926116593273
1304.56681802263	0.0679624541288027	0.707624258503557	0.089652109875663	0.0106132632574535	0.0354762175960808
1303.99937402307	0.0682587614630621	0.776102742651628	0.152306706741157	2.22044604925037e-14	0.0429419033601051
1303.43242344813	0.135001481980652	0.861992949812196	0.238535084722324	2.22044604925226e-14	0.0970553299046252
1302.8659656545	0.195275316680703	0.953712744042047	0.315501326734568	0.0127464585311798	0.164289893316491
1302.3	0.178565836120595	0.996115302019172	0.270089178992895	0.0328045494549043	0.15321128928738
1301.73452584354	0.202488632631307	0.953807031622957	0.316625092222006	0.0282215299825617	0.140571998714642
1301.16954254516	0.138636401313945	0.862081148874678	0.240656421784304	2.22044604925362e-14	0.0952004974929977
1300.605049466	0.0674111749832831	0.776128211804167	0.155393808258838	2.22044604925031e-14	0.0443892990910945
1300.04104596832	0.0681783267301347	0.70757661244266	0.0935325386739528	0.0107215800741997	0.0304635219102168
1299.47753141548	0.0565439587772899	0.650949748659784	0.0820863884119977	2.22044604926903e-14	0.0280433922377387
1298.91450517194	0.0505999767072544	0.603017740514872	0.0658948409079759	0.0014927282193357	0.0232232017949591
1298.35196660326	0.0464377746382913	0.561587237969846	0.0582918452562653	0.00076782844672068	0.023329540151245
1297.78991507611	0.0436548607203798	0.525208866523932	0.0531424316737715	0.000923648157156359	0.0228313875029749
1297.22834995824	0.0418883049290256	0.492891371894678	0.0493151425375138	0.00121808179829897	0.0262536470284089
1296.66727061851	0.0396979358198474	0.463883521598906	0.0465538907803846	0.00176280781934217	0.0218603359731406
1296.10667642686	0.0380622296480661	0.437653633385	0.0446024775282257	0.00113689365881962	0.0243443545192293
1295.54656675432	0.0367323071501061	0.4137702483102	0.0431077184385128	0.00046281795646744	0.0244212718952276
1294.98694097302	0.0360432858681199	0.391909635862299	0.0420013968003038	0.000218873769762187	0.0262490497246623
1294.42779845615	0.0356887313481739	0.371813155783604	0.0411977517181843	0.000331710075139282	0.024370557304877
1293.86913857801	0.0343905601269311	0.353270184391298	0.0405742267807146	1.53817229176345e-06	0.0207604218292166
1293.31096071396	0.0338838181814488	0.336161406464643	0.0400949731789281	3.51942021985789e-13	0.0201564195782546
1292.75326424044	0.0330021512905859	0.320498320430286	0.0397302180504088	2.24024145303913e-14	0.0207041894603655
1292.19604853497	0.0332513462958269	0.307651944295223	0.0392400653852355	2.22045728022399e-14	0.0247310810680962
1291.63931297615	0.0318309302627985	0.298369167230535	0.0385091502313976	2.22110434710234e-14	0.0219282899122272
1291.08305694363	0.0316747397087168	0.290590335009977	0.0377734444034596	7.87965714372499e-13	0.0238824766402387
1290.52727981814	0.0311277829661663	0.283243605446999	0.0371483652543727	3.8661610777473e-07	0.022300841820086
1289.97198098149	0.0309238406864555	0.276236437752152	0.0366168233392653	2.22360718635794e-14	0.0221462096697338
1289.41715981652	0.0303561312235453	0.269522959633559	0.0361762786142499	0.000112108375007175	0.028652042461414
1288.86281570716	0.0302682117016358	0.263081002262568	0.0358122729937909	9.99501827909655e-13	0.0256594928133848
1288.30894803839	0.0302806686444336	0.256893217124549	0.0355129643168865	2.30373088634083e-10	0.022670095384468
1287.75555619625	0.0306388141478641	0.250941578321167	0.0352652164682677	7.28032759830383e-05	0.0243638308154664
1287.20263956782	0.0289972030577358	0.245215642519326	0.0350522980587955	1.14301955698346e-06	0.0223889606193679
1286.65019754125	0.0295072731777333	0.239700031903883	0.0348849212821004	4.15046056404066e-05	0.0236807995442136
1286.09822950574	0.0293832639874051	0.234384203276651	0.0347560238441626	2.43356120282566e-07	0.0200663641643913
1285.54673485151	0.0285131256103466	0.229257911013826	0.0346733343617501	1.44563764170833e-12	0.0237928425266576
1284.99571296986	0.02839055278306	0.224310676510497	0.0346218320449582	0.00101500053704278	0.0264385312478179
1284.44516325312	0.0288968821953504	0.219535515878513	0.0345781733909025	1.56467136264714e-05	0.0268614748239211
1283.89508509466	0.029668903341162	0.214924999800066	0.0345750302305303	0.000124444164253682	0.0237958045339264
1283.34547788889	0.0301291876341846	0.210481634185001	0.0345762737108008	1.07252285500071e-05	0.0233516804283188
1282.79634103124	0.0295699160507885	0.206241354157871	0.0346031360346864	0.000445436933159577	0.0250265210713979
1282.24767391821	0.0269369324373608	0.202487503786579	0.0345904762497397	9.94580192722894e-14	0.0247920030701941
1281.6994759473	0.0285085337319604	0.199311440049476	0.0345238479967946	2.22044710558536e-14	0.0274063750124082
1281.15174651706	0.0268244009479895	0.196368686645689	0.0345415474965789	2.33920737055435e-12	0.0330110016057833
1280.60448502705	0.0294702226486062	0.193518124189966	0.0344891285219251	2.22044604927873e-14	0.0294646182529008
1280.05769087786	0.0274377234281373	0.190745359515315	0.0345142128446865	4.00812283184142e-14	0.0275909962414539
1279.51136347113	0.0277155308117749	0.188042626368383	0.0345206821262546	2.22044604931095e-14	0.0218511154836072
1278.96550220948	0.027542565018879	0.185406113780367	0.034506205656701	0.00113159877161605	0.028209331621048
1278.42010649658	0.0292149721186299	0.182832367631962	0.0345393197402387	4.80176140905066e-05	0.017808900115274
1277.87517573709	0.0352201141999883	0.180317313406699	0.0346673916615226	3.30534316710498e-14	0.0261727745631129
1277.33070933672	0.026858254612584	0.177859841557548	0.0345696057840761	0.000599675006061964	0.0221028344926344
1276.78670670216	0.0265794614861223	0.175456975306597	0.034962177696377	0.0014397161959003	0.0266797957937185
1276.24316724111	0.0240581416695914	0.173106049938249	0.0349509976945023	0.000233843392055581	0.0225818763052276
1275.70009036232	0.0234619268249964	0.170806044937055	0.0349992387683021	0.000655210598693012	0.0221826456987781
1275.15747547549	0.0222274804805734	0.16855514695592	0.0350584296399428	0.00121288560063007	0.0179751276788523
1274.61532199137	0.024421536728385	0.166352011220741	0.0352961116913494	2.22044604925978e-14	0.0234825903020694
1274.07362932167	0.026414683870581	0.164196120347275	0.0351605222518413	0.000940203587365186	0.0230490249133977
1273.53239687914	0.0306250532551066	0.162089525612474	0.0358976298143543	2.22044604926145e-14	0.0206290744709096
1272.99162407751	0.0371288413779021	0.160051873395794	0.0348780815182747	2.22044604926196e-14	0.0195696742914837
1272.45131033149	0.0363272693588797	0.158185352115131	0.0361549266898539	0.000263018947828866	0.0196103614682041
1271.91145505681	0.0264007422376689	0.156499270119839	0.036257092164724	0.00200505265072115	0.0238459558139691
1271.37205767017	0.0219000756437099	0.154881596931475	0.0362381197826199	0.00130402144681848	0.0197071693720661
1270.83311758928	0.0340636908653847	0.153298233502035	0.0350558393635441	2.22044604928002e-14	0.020574925264636
1270.29463423281	0.0369014715896804	0.151745228162206	0.0358905269496493	2.22044604925819e-14	0.01043845164325
1269.75660702043	0.0128271615433509	0.150220145298067	0.0357843828666145	2.22044604925733e-14	0.0160824372968718
1269.21903537281	0.0319186465963297	0.148721841166183	0.0344226034897708	0.00924865662748014	0.018632788582095
1268.68191871157	0.0382973556941273	0.147249403283792	0.0366405498601079	0.00418380398255875	0.0197862473433899
1268.14525645932	0.0273378271826997	0.145800967145394	0.0339972116978602	0.0077676503908968	0.0159526621308966
1267.60904803966	0.0129338498934206	0.144375508038449	0.0359987077402834	0.00197259679176481	0.0187661236378623
1267.07329287714	0.0233058794272773	0.142971720412561	0.0395535081507828	2.22044604925915e-14	0.0139303610168694
1266.5379903973	0.0171878504308456	0.141588147062425	0.0376815049204787	0.0111373259359005	0.0162172752814497
1266.00314002664	0.00990572995514765	0.140224967203971	0.0383814006373625	0.0188580413351897	0.0188229266165129
1265.46874119265	0.0200095895215448	0.138883133357086	0.0319645203239023	0.0192852139540529	0.0213791041759579
1264.93479332376	0.0275945998873158	0.137563947974975	0.0383469797909067	2.22044604925403e-14	0.0275127875458752
1264.40129584936	2.22044604925031e-14	0.136268600124203	0.0409280260028033	2.22044604925172e-14	0.0271098415937714
1263.86824819984	0.0696087003112296	0.134999292492709	0.0279341707395722	0.0542770273691641	0.0275140036007048
1263.33564980652	0.0149793596915637	0.133769419522034	0.0494556887671674	2.22044604925245e-14	0.0290484657000109
1262.80350010168	0.0187215017252732	0.132626552688211	0.041070362881736	9.36689943297502e-07	0.0195588897110215
1262.27179851857	0.0595860339237011	0.131563627314714	0.0379413372215385	0.0515706993693458	0.0174984327413451
1261.74054449137	0.0212887562936193	0.130531735705128	0.0307388258520236	0.0190915830494988	0.0227841500453486
1261.20973745524	0.0155526241835954	0.129518744100033	0.0183696624401747	2.22044604925175e-14	0.0228939334994559
1260.67937684627	0.0309332938001771	0.128522898309032	0.0367008260918732	2.22044604939328e-14	0.0172951141023325
1260.14946210151	0.0229174604904258	0.12754276994215	0.0204974515510715	0.00834302710090244	0.0210220445717537
1259.61999265895	0.0481041643389317	0.126576952135127	0.0388602261467963	2.22044604925748e-14	0.0168321579221943
1259.09096795753	0.0167887610692247	0.125625147768464	0.0206314754743551	0.0109662616091322	0.00963896635643702
1258.56238743713	0.000384804425642424	0.135119870205597	0.016430636596787	2.22044604925104e-14	0.0219132528582379


==> Data/err.tsv <==
Nch_all	Nspan_all	err	err_inc	err_integral
4.1	1	0.175391009752495	0.175391009752495	0.286892585341447
4.1	2	0.0914772575364469	0.0937590360369472	0.300197802915077
4.1	3	0.0670916786421367	0.113605678052953	0.318357207460774
4.1	4	0.0638663926557597	0.162505121772842	0.342132585417649
4.1	5	0.0673280248362487	0.203161795515867	0.368133020117957
4.1	6	0.0708982654624663	0.235725803221573	0.391777491847283
4.1	7	0.0738149760173825	0.260344154914151	0.415081837368146
4.1	8	0.0772335622159717	0.278928156244181	0.437654555407186
4.1	9	0.0818666009235927	0.288634709547988	0.465093885445418
4.1	10	0.0878302129728262	0.300438134177864	0.486392180524479
6.1	1	0.140874717893454	0.140874717893454	0.260083228388683
6.1	2	0.0752093397616548	0.0694880991853054	0.256985831249488
6.1	3	0.0589733401652502	0.107796771252306	0.260171995893369
6.1	4	0.067309283213204	0.174125204547722	0.26078466886488
6.1	5	0.0818892658145487	0.218956931261754	0.269191010733152
6.1	6	0.0902099205335357	0.248622978573076	0.284317208894573
6.1	7	0.0969387622522139	0.270036094909027	0.300511993376363
6.1	8	0.100556958778014	0.285361259860571	0.317702772192297
6.1	9	0.102499857559932	0.295997112212166	0.33623166337157
6.1	10	0.107017337441102	0.304793067501768	0.353736497874699
8.1	1	0.12677568661665	0.12677568661665	0.224748764282125
8.1	2	0.0804867710963193	0.0758328338595897	0.231687730826977
8.1	3	0.0667544640185345	0.0948793120356892	0.238907863502547
8.1	4	0.0698914318867774	0.142605125302261	0.239407500603491
8.1	5	0.0747017746059913	0.178803672976148	0.247456346295253
8.1	6	0.0784068418653151	0.198648453044999	0.265514516826016
8.1	7	0.0809538334374907	0.21511788120021	0.28034560091522
8.1	8	0.0838491126770107	0.228580129308156	0.294163742475628
8.1	9	0.0870136566224523	0.235032261321675	0.311958123818718
8.1	10	0.0915368585197501	0.236311752316831	0.332863093126927
10.1	1	0.111287675291172	0.111287675291172	0.205939801141837
10.1	2	0.0666098893318625	0.064209247684314	0.203803689334057
10.1	3	0.0600383865277526	0.103855334424405	0.205789733413719
10.1	4	0.0676869693494619	0.148420651588418	0.213963738963581
10.1	5	0.0727388686032123	0.176752161637737	0.230021283421538
10.1	6	0.0793583649882302	0.196237179349737	0.24956492226652
10.1	7	0.0824450747775919	0.215965205532489	0.261576697150834
10.1	8	0.0861312153003528	0.227651327029476	0.277508486684002
10.1	9	0.0879890823707103	0.232565156264769	0.296217339226798
10.1	10	0.0940088770798009	0.239551663933799	0.311219855086586
12.1	1	0.103909868272915	0.103909868272915	0.173495229544435
12.1	2	0.0864659411845917	0.0829074476042965	0.188605656926982
12.1	3	0.0792216082088723	0.10218374420053	0.196731155410078
12.1	4	0.0797402909369217	0.133482269055439	0.202585265997398
12.1	5	0.0827102740181702	0.163389862965085	0.208916819143274
12.1	6	0.0901376971578729	0.189822578199777	0.214258741712089
12.1	7	0.092657978965106	0.208765063114491	0.22158975926981
12.1	8	0.0934648701760207	0.218767310179736	0.235335529287477
12.1	9	0.100147399597842	0.234318565717032	0.240473150565324
12.1	10	0.103639971968083	0.239833177679368	0.253151421752479
14.1	1	0.124028951335292	0.124028951335292	0.176664998933224
14.1	2	0.0966132021033107	0.089443671932082	0.173516925043954
14.1	3	0.0898699141937392	0.117920887615306	0.172654373969433
14.1	4	0.0952155305124181	0.158494655478788	0.171295559374353
14.1	5	0.10315344045905	0.185944007582595	0.178292739447884
14.1	6	0.105388919919643	0.200570015316141	0.195509839730635
14.1	7	0.107565852290845	0.212255203823846	0.208852063892835
14.1	8	0.110916078283516	0.225384879844224	0.219781764908667
14.1	9	0.114957835534455	0.234116827897258	0.231938727551898
14.1	10	0.119268787347778	0.237614981499099	0.246870040809263
16.1	1	0.137045088134148	0.137045088134148	0.172074788745533
16.1	2	0.11434253787082	0.112116641236453	0.163138580730479
16.1	3	0.111192162185047	0.141914055702789	0.154335800918945
16.1	4	0.124930911108754	0.193520627035401	0.148742797381242
16.1	5	0.141326243205164	0.237197299484324	0.149624654553247
16.1	6	0.157891486929066	0.271053391119542	0.15346470164054
16.1	7	0.179164766462813	0.304010811129314	0.15774137559958
16.1	8	0.195408323623671	0.329769290127094	0.162743933144956
16.1	9	0.210643888067832	0.351085683219481	0.169579009360905
16.1	10	0.220970111501597	0.366298871211858	0.178583393832905


==> Data/err_end.tsv <==
Nch_1	Nspan_1	Nspan_10	err_1	err_inc_1	err_integral_1	err_10	err_inc_10	err_integral_10
4.1	1	10	0.175391009752495	0.175391009752495	0.286892585341447	0.0878302129728262	0.300438134177864	0.486392180524479
6.1	1	10	0.140874717893454	0.140874717893454	0.260083228388683	0.107017337441102	0.304793067501768	0.353736497874699
8.1	1	10	0.12677568661665	0.12677568661665	0.224748764282125	0.0915368585197501	0.236311752316831	0.332863093126927
10.1	1	10	0.111287675291172	0.111287675291172	0.205939801141837	0.0940088770798009	0.239551663933799	0.311219855086586
12.1	1	10	0.103909868272915	0.103909868272915	0.173495229544435	0.103639971968083	0.239833177679368	0.253151421752479
14.1	1	10	0.124028951335292	0.124028951335292	0.176664998933224	0.119268787347778	0.237614981499099	0.246870040809263
16.1	1	10	0.137045088134148	0.137045088134148	0.172074788745533	0.220970111501597	0.366298871211858	0.178583393832905


==> Data/err_end_max.tsv <==
Nch_1	Nspan_1	Nspan_10	err_max_1	err_inc_max_1	err_integral_max_1	err_max_10	err_inc_max_10	err_integral_max_10
4.1	1	10	0.314913124844775	0.314913124844775	0.485227866120248	0.378549686350629	1.62973690511493	0.935681516331269
6.1	1	10	0.274171588522659	0.274171588522659	0.39202573581813	0.34368760588605	1.57030388135676	0.860013653259582
8.1	1	10	0.349811874492499	0.349811874492499	0.363102256528222	0.366651767018549	1.5264589861514	0.88621892343104
10.1	1	10	0.245013949130424	0.245013949130424	0.350425367852601	0.35589282481879	1.5289952064452	0.916479711763942
12.1	1	10	0.336084383875001	0.336084383875001	0.325484778168775	0.38177469060809	1.49699159932904	0.892737162267702
14.1	1	10	0.518755215336586	0.518755215336586	0.335891427855341	0.530131100786924	1.47351760121141	0.975806169798519
16.1	1	10	0.690988981090307	0.690988981090307	0.342471775546194	0.820508498030978	1.52644566445466	0.818464258735801


==> Data/err_max.tsv <==
Nch_all	Nspan_all	err_max	err_inc_max	err_integral_max
4.1	1	0.314913124844775	0.314913124844775	0.485227866120248
4.1	2	0.239976344262393	0.41072311138152	0.503067230936576
4.1	3	0.168171967181877	0.749162307425168	0.524074752903633
4.1	4	0.17308714588413	0.985428574007754	0.558910739141147
4.1	5	0.220349162043552	1.16720320820576	0.593971625607505
4.1	6	0.251859748515102	1.30628100235618	0.637060062414736
4.1	7	0.278586295129646	1.42282515122461	0.705074043596955
4.1	8	0.312004303276673	1.505739660268	0.788654728780113
4.1	9	0.354911608080005	1.56671029916675	0.865173920216529
4.1	10	0.378549686350629	1.62973690511493	0.935681516331269
6.1	1	0.274171588522659	0.274171588522659	0.39202573581813
6.1	2	0.304180358175328	0.358127654471613	0.435762919974968
6.1	3	0.207422458533035	0.701617553394778	0.510143248272918
6.1	4	0.181493410198868	0.935496005099047	0.519742891110131
6.1	5	0.202520851218285	1.10206616341726	0.524436523779823
6.1	6	0.233895166344356	1.2545473555921	0.578257792592655
6.1	7	0.260056437441634	1.36798902841434	0.635278069427642
6.1	8	0.270552002329469	1.45861694989105	0.705773780620104
6.1	9	0.299672892754636	1.52360978481354	0.780346824966515
6.1	10	0.34368760588605	1.57030388135676	0.860013653259582
8.1	1	0.349811874492499	0.349811874492499	0.363102256528222
8.1	2	0.283793823180297	0.356724804673458	0.404207484094352
8.1	3	0.23432264545702	0.696810241146858	0.426095403235449
8.1	4	0.212510149076135	0.933961095225364	0.45897954727173
8.1	5	0.208539983250054	1.10928786375803	0.51217654717666
8.1	6	0.232424034823401	1.2360766542561	0.559346226336892
8.1	7	0.253956299763113	1.34361554688429	0.630751890563301
8.1	8	0.270653715747986	1.41426242957218	0.716094036024186
8.1	9	0.320277504175491	1.46971201898975	0.807025169376793
8.1	10	0.366651767018549	1.5264589861514	0.88621892343104
10.1	1	0.245013949130424	0.245013949130424	0.350425367852601
10.1	2	0.238621115447916	0.35442340712973	0.386625538818295
10.1	3	0.243950682897488	0.667962945882898	0.433688168045361
10.1	4	0.278856879232052	0.904632396834309	0.456694085573011
10.1	5	0.289010615017769	1.08646413780114	0.520108974469832
10.1	6	0.304218774472165	1.23986307051139	0.592619731936919
10.1	7	0.357167958103748	1.35366573237686	0.655415291630222
10.1	8	0.365031815883736	1.43497904054181	0.743696935383625
10.1	9	0.352235494322187	1.48939183382132	0.832373990782865
10.1	10	0.35589282481879	1.5289952064452	0.916479711763942
12.1	1	0.336084383875001	0.336084383875001	0.325484778168775
12.1	2	0.302922704006434	0.351175202235162	0.384498735306819
12.1	3	0.28891282619043	0.668540776221358	0.430580120138002
12.1	4	0.308565480227752	0.907562235820782	0.434998044299766
12.1	5	0.325977161586522	1.06593754134531	0.509970996090276
12.1	6	0.337739417789269	1.20234189000206	0.582343537667944
12.1	7	0.346439973335791	1.29557895276132	0.6675056712917
12.1	8	0.346596272007691	1.37786637205795	0.740459884826312
12.1	9	0.373514714638873	1.44467243147994	0.809376798520658
12.1	10	0.38177469060809	1.49699159932904	0.892737162267702
14.1	1	0.518755215336586	0.518755215336586	0.335891427855341
14.1	2	0.361281785310133	0.393769320802393	0.402834189068399
14.1	3	0.37540104239249	0.701514558189334	0.41605572794521
14.1	4	0.413617109835155	0.915855263766483	0.473543782800832
14.1	5	0.465196520975937	1.08172751871048	0.555085129952479
14.1	6	0.470712856563608	1.20794874792769	0.632491616923994
14.1	7	0.489930000544838	1.29433162607176	0.723180750565074
14.1	8	0.493737114875906	1.36781011849826	0.818247328556618
14.1	9	0.509264464673976	1.42208701671042	0.893457752945474
14.1	10	0.530131100786924	1.47351760121141	0.975806169798519
16.1	1	0.690988981090307	0.690988981090307	0.342471775546194
16.1	2	0.588260535412271	0.570033942175293	0.392505862241928
16.1	3	0.539909821821908	0.682418677797617	0.437062589757591
16.1	4	0.638893916716622	0.910624983907024	0.427551000825224
16.1	5	0.681063074385779	1.09631602541638	0.451134882760989
16.1	6	0.68746218075669	1.24177884250119	0.515083613840401
16.1	7	0.743174082427878	1.35502960008727	0.57500495556998
16.1	8	0.787239492625631	1.43217141570253	0.655218062262305
16.1	9	0.812860946828444	1.48463418014353	0.739091817109092
16.1	10	0.820508498030978	1.52644566445466	0.818464258735801


==> Data/eta_1span.tsv <==
wvec	eta_ssfm_-2	eta_integral_-2	eta_cf_-2	eta_ssfm_0	eta_integral_0	eta_cf_0	eta_ssfm_2	eta_integral_2	eta_cf_2
1349.18700298076	32.5615122329223	32.4764963322805	32.524368347821	32.7292998332308	32.784964067155	32.8454090086753	33.370407069986	33.3285199944619	33.4247512533183
1348.58008753708	33.1993524270223	33.087957490825	33.0796407907805	33.3847317023978	33.4085713048506	33.4088227277451	34.0644922094144	33.970003876286	33.9987758930785
1347.97371787502	33.6819210074361	33.6329819357019	33.6364837847943	33.8266774579426	33.9120526566407	33.9315083381574	34.4930483538512	34.4186461056947	34.4736002023504
1347.36789325871	34.3334751422103	34.2230087316072	34.2903115827491	34.4180840065495	34.441018853273	34.5245529530552	34.9477809991264	34.8651866112957	34.9844894527524
1346.76261295358	35.3100282897134	35.155864927761	35.5270687303512	35.2670524284782	35.2616712246907	35.5854887935959	35.6337439699867	35.530942403939	35.8169548236623
1346.1578762264	35.6931030098305	35.7399517982503	35.853283934233	35.6559354926102	35.7777989910052	35.8963024373947	35.9472919131293	35.9508808708449	36.0998515570619
1345.55368234525	35.9091587407874	35.8901702024085	35.976091309415	35.8855085359151	35.9295143969938	36.0287518028539	36.1493523338382	36.0992305415274	36.2393938127921
1344.95003057953	36.0488316748572	36.1091949312021	36.0857083039884	36.0115911414315	36.1264839433803	36.1418801102512	36.2550498613744	36.2642070482948	36.3543693873906
1344.34692019994	36.2077544250958	36.2652951236976	36.2070358600637	36.1613293023217	36.27540710932	36.2601921884613	36.3281878879696	36.398818764756	36.4673274509785
1343.74435047849	36.3201691787278	36.4076095411779	36.3240259046718	36.2889096921821	36.4076214600886	36.3716770502866	36.4691230695066	36.5140240170079	36.5717159854547
1343.1423206885	36.471723864224	36.4912793430868	36.4368173064774	36.4387231094946	36.4900757607641	36.477079812922	36.5048501404363	36.5911985247259	36.6533086734963
1342.54083010458	36.5477502735107	36.5734741369449	36.5514087255526	36.4811116000604	36.5691505609036	36.5819162704043	36.615927986725	36.6627779092835	36.7345235789067
1341.93987800265	36.5985952620142	36.6689438783807	36.6867066398202	36.5625947927265	36.6614920339574	36.7022324272285	36.7094647037293	36.746765197473	36.8280695447408
1341.33946365993	36.6681123076596	36.8046924600531	36.8346368476818	36.6732416874656	36.7870802867028	36.8311706720308	36.7820200675013	36.8543910627066	36.9271484635561
1340.73958635492	36.7819689361713	36.84956736256	36.9569455424408	36.7380776598851	36.8328700051918	36.9397063714353	36.8637931044288	36.8980608031278	37.01328030927
1340.14024536742	36.8714600212487	36.9802758426778	37.0140542204217	36.838308797571	36.9552047998826	37.0002779964855	36.9144292568669	37.0044970397015	37.0715222554719
1339.54143997851	36.9215583893519	37.0234878496735	37.0437469377743	36.8987500650068	36.9995575762872	37.0394416840971	36.9929064145719	37.046985545152	37.1163058014537
1338.94316947056	37.0492643297421	37.1207398543773	37.0851149711171	36.9850800546723	37.091770096958	37.0866828633224	37.0632191573602	37.1282831254854	37.165671137325
1338.34543312721	37.1850876623015	37.2353183980918	37.149674326353	37.0613096925373	37.2001963006364	37.1522651730535	37.1633845117542	37.2240117022838	37.2276357785619
1337.7482302334	37.244398484856	37.286970992911	37.2267514895423	37.1289574083304	37.2526749592176	37.2275286234445	37.1663255819608	37.2740040478493	37.2959163618458
1337.15156007533	37.3017229112281	37.3552370319931	37.3075568512082	37.2122613457762	37.3183543904364	37.3050589122554	37.2798853978382	37.3326794272083	37.364844732043
1336.55542194046	37.3496954214735	37.4411716494094	37.3910513869085	37.2583827028412	37.4008671981001	37.3840898572252	37.3099495875573	37.4066919498932	37.4339653992609
1335.95981511756	37.4518756795696	37.5262204222405	37.4797531399315	37.3277717829019	37.4827559566269	37.466968552067	37.3717421002314	37.4804993731852	37.5053346518859
1335.36473889664	37.5426867737365	37.6097547986172	37.5830052184808	37.4705936692036	37.5633637290552	37.5618773616275	37.4580946301581	37.553413289481	37.5855525693006
1334.77019256896	37.6234302301423	37.6914664735212	37.6971649154614	37.4997317756142	37.6424523145678	37.6658216307649	37.5020445675575	37.6252771152733	37.672591717802
1334.17617542708	37.7049944657982	37.7710211633035	37.8091204652089	37.6000799675233	37.7196725786943	37.7680538860293	37.6064991239919	37.6957509215962	37.7589051964367
1333.58268676478	37.7975769946357	37.8493015332254	37.8997071275449	37.6632940084694	37.7958548990297	37.8537849141165	37.6507274059504	37.7655784862019	37.8348309412685
1332.98972587713	37.8668647023618	37.9273214296616	37.9613887542069	37.7327623380424	37.8719354827712	37.9171120849373	37.7251719789926	37.8355782300487	37.8961743647493
1332.39729206043	37.9511050269862	38.0057579839405	38.0096588845544	37.7989872277052	37.9485274936046	37.9698282857682	37.793308956207	37.9062945332906	37.950590069763
1331.80538461225	38.0211249274097	38.0847079723842	38.0613409678561	37.9054414723884	38.0258252418215	38.0252768488399	37.8976496780317	37.978040734895	38.0072538718168
1331.21400283137	38.1030321803158	38.1688080965327	38.1235601708337	37.9336784662133	38.1082955059876	38.0895617526174	37.9540039398954	38.0550038981515	38.0707811974249
1330.62314601787	38.1345673427089	38.2962454856997	38.1988344030722	38.0426267100889	38.230366520093	38.1650923432991	38.0274928578736	38.166019505746	38.1433046767682
1330.03281347302	38.2291794338103	38.3529314795892	38.2815115721686	38.1619045214081	38.2877057208272	38.2469536707516	38.1337408805353	38.221472670919	38.2208406648794
1329.44300449937	38.3545828488791	38.428088440715	38.3672391660067	38.2326747734908	38.3620924017188	38.3313045306193	38.2006533610914	38.2918643350425	38.3002337285987
1328.85371840067	38.4388876178123	38.5086879875953	38.4549671998054	38.3256251951905	38.4417788346432	38.4172598411227	38.2862496033229	38.3674089430507	38.3808088178561
1328.26495448194	38.5009200127088	38.6520806120148	38.5448993019486	38.4288925810763	38.5793633190266	38.5050757340545	38.3724882630465	38.4935368400245	38.4628678606356
1327.6767120494	38.6014285747765	38.6981845882467	38.6388390509754	38.5189302066861	38.6279597718013	38.5964807187973	38.4109141540646	38.5432606593182	38.5480000025081
1327.08899041053	38.7006547908487	38.7776581491015	38.7398476230916	38.5877362065361	38.7069938971012	38.6944007913342	38.498136763572	38.6191013755271	38.6389652993392
1326.501788874	38.7741454708153	38.8804119404709	38.8463094714851	38.6625530168644	38.8085295515797	38.7975528145986	38.5670638222775	38.7162674124934	38.7349476171004
1325.91510674973	38.8753963449518	38.9720449185718	38.9543602753083	38.7576160160246	38.8988723658699	38.9026155865199	38.6865457683571	38.8023296899505	38.8334303382891
1325.32894334884	38.9385503829861	39.0552226373455	39.0598744837939	38.8531374087125	38.9818383703073	39.0060409018911	38.7845770139934	38.882670675193	38.9316466665967
1324.7432979837	39.0525697627393	39.1923667778604	39.1596710828322	38.9233356154366	39.1157086750291	39.1050518449284	38.8986847824115	39.0092781341766	39.0270332396626
1324.15816996786	39.1135601890883	39.2538191732373	39.2541158586125	39.0355260931028	39.1787958481998	39.1999474463672	38.9894031806518	39.0727118175957	39.119237631896
1323.5735586161	39.2436578907868	39.3461197567743	39.3451817778681	39.1331535488722	39.2710167091849	39.2923549282281	39.0598366277878	39.162714298315	39.2091218863058
1322.9894632444	39.3213260331685	39.4607169438879	39.434931311481	39.2515892007599	39.3844169515195	39.3839556748004	39.1897246724479	39.2722358735772	39.2982997986527
1322.40588316996	39.3992623420732	39.5517216643795	39.5260969104185	39.3442731036946	39.4756391476441	39.4771560598307	39.253328304933	39.3618259900036	39.3895106836718
1321.82281771117	39.536713390001	39.6769860019221	39.6214680203594	39.4530092573462	39.5997064244827	39.5745226713575	39.3883615196162	39.4821397642654	39.4850933130663
1321.24026618763	39.601913201362	39.7662513010697	39.722174768131	39.5600049782766	39.6895888991513	39.6770841394565	39.4896115365813	39.5711388836537	39.585566763179
1320.65822792015	39.744396899088	39.9017792148641	39.8288534415588	39.7058378228171	39.8238793239752	39.7854721113161	39.6197529366652	39.7017346711935	39.6913846521619
1320.0767022307	39.8349231901826	39.9896589388049	39.9414053794069	39.8263795035629	39.9128097409494	39.8996389499195	39.7111238614745	39.7905661585179	39.8025043123453
1319.49568844249	39.9419325811304	40.131915844258	40.0589467885463	39.8993395175884	40.0540062997361	40.0178708547568	39.836882400615	39.9284487778416	39.9180851919563
1318.91518587988	40.0879722128316	40.2235247137876	40.1804267634315	40.0261961521138	40.1468416723537	40.1382795095037	39.9188370974047	40.021570371926	40.0371455867283
1318.33519386845	40.2018971194168	40.3662435355889	40.3053277709363	40.1327848274347	40.2889402024717	40.2612080208548	40.0554532659509	40.1611577745996	40.1592777049395
1317.75571173495	40.3199588265737	40.4687361837328	40.433032528801	40.2698204270683	40.3924975702551	40.38697820964	40.2260191782331	40.2648675399178	40.2843858688228
1317.17673880731	40.4273013729409	40.6117696130943	40.5628881942478	40.429993969992	40.5353335810687	40.5157993689451	40.3168560716268	40.4059525672602	40.4126065082319
1316.59827441465	40.5523829880016	40.7276227903196	40.6954916380133	40.549248426977	40.65210613187	40.6480137989572	40.4331799454652	40.522758106467	40.5442558067616
1316.02031788726	40.7099133597667	40.8736036402766	40.8317632684819	40.651174874391	40.7981729090543	40.7840063365798	40.5722002843494	40.6676169747843	40.6797016547495
1315.44286855662	40.8459074689828	41.0039880904923	40.972291626036	40.8130405305293	40.9294208271733	40.924305908939	40.7249235704516	40.7989296210674	40.8194762034463
1314.86592575536	40.9972702593538	41.1536465277775	41.117549447451	40.9367160799171	41.0793487076702	41.069392270725	40.8259651430576	40.9480251625028	40.9640785378743
1314.2894888173	41.169007704292	41.3267187760202	41.2678621845279	41.0598535990082	41.2523372874412	41.2195961083651	40.989009073698	41.1196822409456	41.1138558717894
1313.71355707742	41.2806032181277	41.455326393717	41.4235468904516	41.1943888840353	41.3823140399003	41.375232207592	41.1338010171791	41.2506404743163	41.269128269266
1313.13812987187	41.4377715782941	41.6252662632439	41.5849339662175	41.3316361836461	41.5526886349182	41.5366236368656	41.2800791104846	41.4205803795568	41.4302122326115
1312.56320653795	41.6590331442806	41.7940638684762	41.7524366040003	41.5426853579114	41.7224447527279	41.7041721080828	41.4143453837237	41.5907959190473	41.5974896859298
1311.98878641413	41.8059021397094	41.9607862368694	41.9265197389342	41.7169869297015	41.8898472397217	41.8783363378639	41.5756105565993	41.7581787972411	41.771401329732
1311.41486884004	41.9590261124214	42.1522077564175	42.1078128658457	41.8774579236332	42.0818660921616	42.0597351397913	41.7408665848097	41.9501266810681	41.9525280759015
1310.84145315647	42.1375515566952	42.3524011863086	42.2969660211618	42.0588262727934	42.2828563548239	42.2490010836087	41.9182866254076	42.1514113397843	42.1414383522334
1310.26853870533	42.349878248506	42.5341577852096	42.4947488975483	42.2654827489838	42.4657225688199	42.4468873835087	42.1010415674253	42.3350401495365	42.3387927942542
1309.69612482972	42.534743211628	42.7507221573004	42.7020634132515	42.4588757844351	42.6830697251818	42.6542752099053	42.3011720331073	42.5526897302476	42.545320729072
1309.12421087386	42.7370890471311	42.9851101284211	42.9199783139547	42.6878046252284	42.9181859237691	42.8722035310676	42.5194494313941	42.7880436261696	42.7617022137139
1308.55279618314	43.0193418098117	43.2027421832051	43.1497305568448	42.906489130808	43.1371536626867	43.1018800411719	42.7161345681022	43.0082474234975	42.986684893342
1307.98188010407	43.2646017020425	43.4501353735772	43.3926581654983	43.1322306131347	43.3853799969415	43.3445990663593	42.9187934879918	43.2568562832342	43.2009796109089
1307.4114619843	43.5112475421104	43.7171359660697	43.650096494183	43.3792247080621	43.6532488281548	43.6014536936708	43.2115188748771	43.525185503197	43.4529175546442
1306.84154117264	43.7835265737701	44.0006498632647	43.9230418500176	43.6667344037242	43.9375746227634	43.8722141886183	43.4526089021593	43.809857677649	43.7268282513873
1306.27211701902	44.0552354650754	44.2999098827336	44.2111191312619	43.9458685874451	44.2375603640439	44.1464138330222	43.7587781933461	44.1099794948128	44.0176889413287
1305.70318887449	44.3767890667883	44.6101510570638	44.5087661748729	44.2539599388305	44.5483117673437	44.4461531417522	44.0533091121785	44.4203740681512	44.3211990939054
1305.13475609126	44.6879043673149	44.9163473578662	44.8067934638605	44.5608760946669	44.8545114860525	44.7497022949627	44.3801815571803	44.7250580522946	44.6221988899496
1304.56681802263	44.9274603558213	45.173893248086	45.0699131880083	44.8406736501218	45.1110529825161	45.0131710338541	44.6422614970063	44.9778168443512	44.8797900210209
1303.99937402307	45.0730259510175	45.274776921835	45.1899786813744	44.9594768017751	45.2109878602886	45.129382382128	44.7938098052877	45.0741671193289	44.9892087119272
1303.43242344813	45.0193337621249	45.232974348455	45.1180843534264	44.9070172000026	45.1713658053386	45.0571682818371	44.738304979598	45.0378747976307	44.9154167052725
1302.8659656545	44.890132818254	45.2078870768127	45.055625834099	44.8318343659546	45.149178842717	44.9956807916352	44.6213082642258	45.0204408371345	44.8558870632765
1302.3	44.8920086660528	45.2020021366194	45.0516995676353	44.7796273739115	45.1453488442348	44.992676780084	44.5649634858326	45.0194489104674	44.8543265239968
1301.73452584354	44.8961032728068	45.1759786927375	45.0677801421243	44.7716343873591	45.1221537560952	45.0105251482671	44.5483683745433	45.0008579878565	44.874714736269
1301.16954254516	44.9584686770228	45.2440910523158	45.1422185930803	44.8061030964543	45.1920903361795	45.0864988175857	44.5526803964687	45.0731590749004	44.9525024170101
1300.605049466	45.0127525543409	45.3344826707454	45.225873820138	44.8435156083151	45.2850154172578	45.1734956333091	44.5987069467512	45.1699505527441	45.0449858864469
1300.04104596832	44.9067393494103	45.2374981626819	45.1201921093906	44.7856686989939	45.1933811086502	45.074105591689	44.5423443510754	45.0885755571092	44.957645412461
1299.47753141548	44.6653558452653	44.9877186017802	44.8723195315943	44.5723546196352	44.9487178065275	44.8305529933479	44.345304963442	44.8538948714478	44.7257272665995
1298.91450517194	44.3910069532893	44.6928754327341	44.564036846179	44.3163558495195	44.6579526960954	44.5471107073469	44.0816766788317	44.5707849605454	44.4514241941401
1298.35196660326	44.1206584896216	44.3970477596364	44.2599925878779	44.0187658215986	44.3656970422421	44.2658624178374	43.8435825502822	44.2850176124201	44.174695428618
1297.78991507611	43.8463749857196	44.1137921219274	43.9815948380625	43.7424651906189	44.0858073176392	43.9270806014951	43.5653376903367	44.0111285148908	43.9094864153815
1297.22834995824	43.6061673665323	43.8466705201527	43.7172953095247	43.4946492166064	43.8219657216273	43.6671451047761	43.3416501594379	43.7530708532606	43.6601394855719
1296.66727061851	43.3800673869683	43.5957527504876	43.4674336418851	43.257279196921	43.5742814334154	43.4199548656141	43.1225950008081	43.5110569090794	43.4296335773496
1296.10667642686	43.1339145675061	43.3601804829804	43.2310460281215	43.0694561890381	43.3419392440994	43.1857528388289	42.9375496935507	43.2843597114913	43.0711121822802
1295.54656675432	42.897863773241	43.1386228233406	43.0068141960269	42.8556746283604	43.1236378446637	42.9635286800707	42.7358796264226	43.0717392640454	42.8566531805751
1294.98694097302	42.69124451168	42.9296788576469	42.7934789450213	42.6678253985813	42.9179175644508	42.7520934227962	42.5731026145828	42.8716493455178	42.6501547334086
1294.42779845615	42.5089244811003	42.7323386672419	42.5899746543333	42.4951007524643	42.7238843880939	42.5504259299717	42.4027910539703	42.6833895337671	42.4525689584066
1293.86913857801	42.327016110656	42.5452230264823	42.395426311323	42.3171385395862	42.5400686064081	42.3576728268233	42.2519785988525	42.5053519548496	42.2635305337923
1293.31096071396	42.1725395010132	42.3674461364959	42.2091819409148	42.143839093935	42.3656608148316	42.1731985551973	42.1229757704862	42.3368494159829	42.0825722745919
1292.75326424044	42.0083050584309	42.1984383385025	42.0308695715803	41.9903533583479	42.2000427159851	41.9966358146554	41.9644346302713	42.1771832147455	41.909409581951
1292.19604853497	41.8463307185806	42.037041182335	41.8602939226943	41.8535612639348	42.0420804098674	41.8277810960642	41.835084017714	42.0252667673204	41.7438660899223
1291.63931297615	41.7229311023357	41.8827942299938	41.6971053666912	41.669794650938	41.8913189388647	41.6662955430641	41.726678339685	41.880651201457	41.5856502926107
1291.08305694363	41.5436411680955	41.735011890809	41.540659575958	41.5654089825753	41.7470674383872	41.511543639314	41.6014404936617	41.7426410857984	41.4341605529829
1290.52727981814	41.4206209587884	41.5932741443305	41.3903071399192	41.4261593997082	41.6089095573209	41.3628717094866	41.4578694160369	41.6108244298388	41.288743649838
1289.97198098149	41.2928756133421	41.4567230765276	41.2455696963401	41.3146817943531	41.4759903585264	41.2197941360396	41.3656029786284	41.4843565294112	41.1488984980967
1289.41715981652	41.1405866011504	41.3256712769606	41.1061482595623	41.2014811425863	41.3486453705474	41.0820160190566	41.2253675626797	41.3636039540344	41.0143265295402
1288.86281570716	41.0127411857033	41.1991844778651	40.9718201699606	41.0810389634418	41.2259073129215	40.9493205070151	41.1223276434748	41.2475544694121	40.8848037440733
1288.30894803839	40.8948553871995	41.0772926712462	40.8424017011502	40.9730015387177	41.1078233200928	40.8215426699055	41.0296006339255	41.1362762848451	40.7601708419399
1287.75555619625	40.7696759703755	40.9590334481877	40.7176620353892	40.8735696206066	40.9934313588597	40.69850439638	40.9430238207291	41.0288203607864	40.6402913706828
1287.20263956782	40.6842249428569	40.8446893868577	40.5971195258531	40.7681491569476	40.8830147837988	40.5798479778102	40.8356447280049	40.9254648014409	40.5248608401914
1286.65019754125	40.5761498146649	40.7341818945539	40.4853899566108	40.6492937005225	40.7765097321724	40.4652512879636	40.7408025002851	40.8261647555284	40.4136452170184
1286.09822950574	40.4815621285893	40.6270277495685	40.380069734562	40.5394291711624	40.6734457356918	40.3546703820695	40.6462842681085	40.7304771658417	40.3067125015561
1285.54673485151	40.3497205874168	40.5228648111855	40.2782253989696	40.434267538105	40.5734073660907	40.2484808049612	40.5546861975468	40.637902621794	40.2045770955758
1284.99571296986	40.2210465613665	40.4214923636007	40.1813617919697	40.3571990121495	40.4762449528034	40.1513146933802	40.4465973988694	40.5483722438244	40.1085420686829
1284.44516325312	40.140579458482	40.3232808737768	40.0916847007102	40.2913675573237	40.3823627684423	40.0727168604523	40.3900872485001	40.4623440701389	40.0206215566389
1283.89508509466	40.043146166461	40.2278961743522	40.0112332650276	40.1673700755257	40.2914017310987	40.0023351613762	40.2764909896706	40.3794202917462	39.9427614500301
1283.34547788889	39.9951380042747	40.1343641390724	39.9424002285462	40.0691760944003	40.2023723689383	39.9429801879838	40.209876619264	40.2985965914262	39.8772459934587
1282.79634103124	39.9126497696317	40.0436632271259	39.8870725745	39.974827395328	40.1162551384869	39.8968056003286	40.1256713380808	40.2208411178871	39.8257382124999
1282.24767391821	39.8040628172741	39.9551378128243	39.8414719579399	39.8998746501306	40.0324255717568	39.8602724315127	40.0423117573715	40.1455963083624	39.784782259112
1281.6994759473	39.7336216041577	39.8687409858953	39.8005275227515	39.7956216720857	39.9508030431302	39.8283524263601	39.9901897917409	40.0727147592423	39.7500475541283
1281.15174651706	39.6400809346872	39.7841831927955	39.7564167709202	39.7538669294307	39.8710962390461	39.7930840624919	39.9200364488278	40.0019109999309	39.7364095633471
1280.60448502705	39.5643829899922	39.7015672782041	39.7004622256842	39.6436255726151	39.7933908992891	39.7454214174351	39.8337487074329	39.9332346148589	39.7099055826104
1280.05769087786	39.4821063086619	39.6208478168478	39.6249485805514	39.60267093379	39.7177009298094	39.6771245219455	39.8028697915282	39.8668088979426	39.6613086022507
1279.51136347113	39.4266396191885	39.5418837342961	39.5243845593317	39.5082772491837	39.6438813649902	39.5823009968517	39.6940305333538	39.8024737600652	39.5841081926984
1278.96550220948	39.3390496519132	39.4648581987093	39.39997656986	39.4261342866089	39.5721375676469	39.4621388786255	39.6489785627788	39.7404785400151	39.4793381794892
1278.42010649658	39.2824742308258	39.388526664983	39.2607047913188	39.3579759654052	39.5010858822807	39.3260316415763	39.5528706123289	39.6792084863745	39.3566647121693
1277.87517573709	39.1731476352115	39.3139905416374	39.1192287424625	39.2865442361662	39.4319365884438	39.1872282521464	39.461460328935	39.6200489492911	39.229857100101
1277.33070933672	39.1492699712388	39.2409567685824	38.9876427449334	39.2090834626551	39.364417344558	39.0583357339489	39.4461427791145	39.5627695012289	39.1120460701956
1276.78670670216	39.0400803543343	39.1687003581199	38.8745115105446	39.172632482307	39.297644941849	38.9483346758944	39.410540588997	39.5062179793575	39.0126623068049
1276.24316724111	38.9708277344294	39.0977449166725	38.7790495124052	39.1085847060807	39.2322153123071	38.8566299277551	39.3419202641537	39.4510984295365	38.9316850609368
1275.70009036232	38.9252108016763	39.0279698203164	38.6980562670978	39.0390373150423	39.1681270261064	38.7801059385263	39.2772225034586	39.3976313378224	38.8664164413765
1275.15747547549	38.8574744465335	38.9593042321878	38.6249506542476	38.9842167746018	39.1051293614238	38.7121370277588	39.2615841762887	39.3452418161225	38.8107122336997
1274.61532199137	38.7877376891209	38.8911114835445	38.5611353142885	38.8930239772083	39.042674299607	38.6542921726947	39.2009556951811	39.2935475802181	38.7663674924166
1274.07362932167	38.7020546659239	38.8237338249107	38.5188644902648	38.8498624013215	38.9811174243468	38.6193241352409	39.129575519388	39.2429198395684	38.7462625837849
1273.53239687914	38.6669745834733	38.7578358706885	38.5079709642486	38.7576470517625	38.9212089646967	38.6175443666675	39.1007571060768	39.1942486890861	38.7612426606995
1272.99162407751	38.6112162275562	38.6926523992569	38.5303436748287	38.7492117899818	38.8621160734136	38.651203512782	39.0509974515798	39.1465938162152	38.8141315544092
1272.45131033149	38.5866052289755	38.6282477926925	38.575979704587	38.6850611519368	38.8038406189693	38.7103300925314	39.0031033607858	39.0998399076771	38.8952146628367
1271.91145505681	38.4925484029859	38.5641036458337	38.6251080990436	38.6395017973232	38.7458643757632	38.773988705773	38.9587891868721	39.0534778799854	38.9817053312333
1271.37205767017	38.4294495290577	38.5006512079159	38.624549446312	38.5786719639393	38.6886516383419	38.7845523899648	38.899409453651	39.0080177029445	39.010292779852
1270.83311758928	38.3305182399528	38.437746235875	38.5169562859206	38.5567003811847	38.631978426186	38.6794912023482	38.8470532936746	38.9630892444419	38.9125746676493
1270.29463423281	38.3064391865637	38.3746013084842	38.3313726370669	38.428674945896	38.5750539997374	38.4896464243362	38.8314411003122	38.9179176385655	38.7206165269094
1269.75660702043	38.2115258040055	38.3123245043507	38.1311975037034	38.405648427708	38.5190974105044	38.2839368042426	38.7645617163747	38.873886847174	38.5098912529619
1269.21903537281	38.1463337068122	38.2496990629576	37.9493932269932	38.295221173359	38.4627034325027	38.0982268630507	38.7274804360594	38.8292725852104	38.3207838724223
1268.68191871157	38.0620041053439	38.186109517428	37.8059990433629	38.2637150407495	38.4052703393466	37.9534722659255	38.6815883384196	38.7835211472419	38.1755947703565
1268.14525645932	38.0539989684103	38.1233497096649	37.7062938762974	38.2295773549678	38.3486119472899	37.8550824422562	38.6432726662117	38.7384148922869	38.0797110382705
1267.60904803966	37.9614357708216	38.0588654823408	37.6338226365934	38.1690041720751	38.2900729259121	37.7862153931975	38.6206542485259	38.6912030304152	38.0163967748282
1267.07329287714	37.9268830345491	37.9959388816734	37.5782537916653	38.1212743666031	38.2333583240067	37.7364970761866	38.565466995977	38.6462574927287	37.9760309905392
1266.5379903973	37.8440538590784	37.9311103074194	37.5679185004026	38.0698646812794	38.1747593172219	37.7353562317608	38.5261331043838	38.599529278254	37.9879868864264
1266.00314002664	37.7696455078028	37.8663874998948	37.6188672244981	38.005216855912	38.1163501289164	37.8001662565477	38.4809984051991	38.5531171081306	38.0713430569526
1265.46874119265	37.6912318106579	37.8002643058247	37.7244983207335	37.9420851535227	38.0566883260422	37.9259766960867	38.4142495909345	38.5057333102616	38.2245570998078
1264.93479332376	37.6415602166454	37.7337087976126	37.8716592318231	37.8833826255021	37.9967174865288	38.099158525438	38.3786421908478	38.45817747042	38.4316417937528
1264.40129584936	37.5695157729112	37.6639186184559	37.9241317725984	37.8472354512403	37.9332781673288	38.1684385664975	38.3512903216188	38.4067488981193	38.51913012848
1263.86824819984	37.463161382398	37.593859038552	37.701823836043	37.7704573986418	37.8697076528714	37.936933953934	38.2940321427919	38.3552949102005	38.2732707482551
1263.33564980652	37.3947747810092	37.5194903603159	37.395958773694	37.6724727403878	37.8015293197966	37.6122810866071	38.2373678769214	38.2986984755887	37.914507345443
1262.80350010168	37.3616063501379	37.4415781386628	37.1277798545297	37.6402860236013	37.7296733266386	37.3307656528004	38.1755901197893	38.2381061414448	37.6029520675258
1262.27179851857	37.3135677186098	37.3605277138926	36.9149854128755	37.5313014563946	37.6545785711841	37.1111801726229	38.1128988900216	38.1739491890051	37.3616653833603
1261.74054449137	37.1920009653226	37.266883672508	36.7726370402994	37.4685558337924	37.565816338209	36.967517242605	38.0162152631041	38.0943815825544	37.2083530544133
1261.20973745524	37.0934595832098	37.1768938230009	36.6683353767529	37.3931955942082	37.482108224004	36.8665908102372	37.9758437074893	38.0217595652461	37.1145929149421
1260.67937684627	36.9921959450455	37.0596088923446	36.5982856164096	37.2435239907621	37.3689419614622	36.8051969386503	37.8676807304128	37.916330700137	37.0742955365837
1260.14946210151	36.8370161919586	36.9342600457415	36.6062015616019	37.1203009585763	37.2496332377948	36.829290488588	37.7840961819041	37.8075375343931	37.1302875984796
1259.61999265895	36.7238547386304	36.7930159353356	36.6843252357627	36.9820156532776	37.115775114371	36.9367495245772	37.6557350202065	37.6858168231902	37.2943116925607
1259.09096795753	36.5367753599419	36.5309782592498	36.8300304001507	36.7587197353308	36.8561758846459	37.1315519851087	37.5020673678859	37.4307108480129	37.5814966534349
1258.56238743713	36.0498018604595	36.1838277154578	36.6764390980525	36.3368136879121	36.5331884188523	37.0217028994953	37.0430510496924	37.1418747774111	37.5587552092319


==> Data/snr_10span_-2.tsv <==
wvec	SNR_NLI	SNR_SPM	SNR_XPM	SNR_FWM	SNR_NLI_integral	SNR_SPM_integral	SNR_XPM_integral	SNR_FWM_integral	SNR_SSFM
1349.18700298076	21.0992074563174	26.9862451662243	22.4156909101373	45.4287891011013	21.0730270008562	26.9352572080127	22.3294307914834	45.8449556808362	21.4052293129457
1348.58008753708	20.5804664581632	26.9698969680388	21.7581013225192	41.6257557979773	20.4405385211044	26.7644419450203	21.5619610717341	42.0100717602704	20.8404891359238
1347.97371787502	20.0580840999537	26.9536734370591	21.353222874128	32.7763114372405	19.7397713256995	26.7454923645566	21.1007473217899	32.9011581548455	20.3572843917697
1347.36789325871	19.4415419748757	26.9376160613432	20.9499832274585	28.8179740283067	19.3977437364544	26.7266145627862	20.7403198017719	29.17451936108	19.680011674193
1346.76261295358	18.266777766566	26.9218322794214	19.9405534047798	25.6298813641316	18.4539742661855	26.7079666637674	20.0074697116254	25.502711721273	18.593117171565
1346.1578762264	17.9540163916551	26.9063807569016	19.7182515625461	24.8035083566043	17.9893300496258	26.6895761570564	19.6760241152018	25.1198587320386	18.2993524763424
1345.55368234525	17.8366640166487	26.8914021569333	19.6647472886185	24.4272813534645	17.7659635294249	26.6715356556895	19.4701991634462	24.8302234586031	17.9973065707797
1344.95003057953	17.731132544564	26.8770046100522	19.6032806653825	24.1430774552366	17.5639325752449	26.6540176562177	19.3151604727781	24.3030941150451	17.7803481314626
1344.34692019994	17.6125324470307	26.8633080128344	19.5171089852138	23.8797924578415	17.4833245484222	26.6370246513623	19.1945989533284	24.2820102464069	17.6080313418537
1343.74435047849	17.4978834105148	26.8504312699055	19.4118846453562	23.6894926847504	17.2953548476885	26.6204466166315	19.0646014296786	23.801238782606	17.4678482956698
1343.1423206885	17.3875066311578	26.8388077042982	19.2893559112363	23.5645699204327	17.2213662432003	26.6044007380682	18.9895781240385	23.8191653613113	17.34352295981
1342.54083010458	17.275306826002	26.8280872024972	19.1471565681251	23.4858678816637	17.0710076656184	26.5890251623438	18.8742927576505	23.4030173828568	17.3059277293571
1341.93987800265	17.1431759048724	26.8182331029609	18.9824583067046	23.3867858400507	17.0605611314747	26.5743197340826	18.7855014988324	23.6587915542931	17.2023188777028
1341.33946365993	16.9985542651095	26.8090820392696	18.8017199375678	23.281806334429	16.9520610261443	26.560128718852	18.7091626382579	23.5306454456335	17.1286372209396
1340.73958635492	16.8794390632049	26.8001962844817	18.6597162467752	23.1787901635567	16.8743341098521	26.5460720980247	18.607212948433	23.393720223835	16.98246342552
1340.14024536742	16.8255170119433	26.7911552894888	18.6228599132524	23.0577797503682	16.7944957534073	26.5318163044874	18.5258331208436	23.1985625865003	16.9014575320254
1339.54143997851	16.797919024411	26.7816207464469	18.6274245896574	22.9346411660437	16.6880432271603	26.5170422793293	18.4376986594201	23.1876010547345	16.8802972278791
1338.94316947056	16.7562114883817	26.7715065855739	18.6119258176194	22.8102971610252	16.5993767580775	26.5016284684911	18.3655661008503	22.8134607890665	16.7765471844323
1338.34543312721	16.6915588018271	26.7608505107138	18.571741939496	22.6607697427855	16.5073612057399	26.485683057895	18.290991134223	22.7422982909914	16.7160875784051
1337.7482302334	16.615083957795	26.7497882837819	18.511552978237	22.5178708218888	16.4505833288683	26.469285615893	18.202785337328	22.8126222380816	16.639437605856
1337.15156007533	16.5349380581329	26.7384823692226	18.434056123692	22.4054079396831	16.3589612026096	26.4525637205872	18.1313129838946	22.6463615941816	16.5965709742831
1336.55542194046	16.4520312304416	26.7269162605955	18.3407564224323	22.3223766200776	16.2855674983573	26.4355999360605	18.0474770609446	22.5127224220641	16.4931749429811
1335.95981511756	16.363679245791	26.7151081252681	18.2317740952089	22.2582981963827	16.2056239544875	26.4183286270695	17.9689047889168	22.4650933377469	16.3897791782944
1335.36473889664	16.2617026008889	26.703052798969	18.108981789862	22.177212023014	16.1211180953085	26.4007543992478	17.8942526728126	22.2465913396026	16.3269842021406
1334.77019256896	16.1529429597567	26.6906863427424	17.9813640957028	22.0830768001105	16.0706651218546	26.382879214014	17.8098359534673	22.2180088824454	16.2954814790442
1334.17617542708	16.0464496934789	26.677924289412	17.8581164095203	21.9876677792573	15.963922922759	26.3645464653134	17.7307986299335	22.0880494941431	16.1702196755688
1333.58268676478	15.9576424929255	26.6648866173968	17.7629020084844	21.8899548782033	15.8425383712992	26.3456060268845	17.6517313253603	21.9244716203588	16.0705788943801
1332.98972587713	15.8951729637051	26.6516091931478	17.7096767098308	21.7874947628748	15.7916729278537	26.3254486309878	17.578990384179	21.912702639864	15.9404393251968
1332.39729206043	15.8459611568267	26.637763089211	17.6776013400091	21.6834022838476	15.717900456275	26.304007859976	17.4935202401104	21.7617705044717	15.8307668191938
1331.80538461225	15.7932257324166	26.6234232350821	17.6423170498978	21.5750033860494	15.6385106503341	26.281825907823	17.4173986253275	21.6400481589023	15.8278816719584
1331.21400283137	15.730234916993	26.6084655807469	17.5956602098649	21.4571007502144	15.5395071113967	26.2589084994735	17.335422076552	21.4488105738448	15.7064567931262
1330.62314601787	15.6539841954561	26.5927524734422	17.5358198503397	21.3230257491361	15.4945090294833	26.2351873083585	17.2547273011151	21.4720414666743	15.6195225042688
1330.03281347302	15.5707120600201	26.5762712652835	17.465013709792	21.1905627010085	15.4147755496994	26.2107258772593	17.1727080196374	21.3567220817416	15.5680932446665
1329.44300449937	15.4883220348007	26.5589470521648	17.3902097042492	21.0717663138808	15.3268774974458	26.1854426525688	17.0895257756195	21.2618591217529	15.4246212232903
1328.85371840067	15.4061799476637	26.5406705005756	17.3099012960513	20.9674804614165	15.2257335645746	26.1592261454248	17.005030399605	21.1115451593234	15.3950946056447
1328.26495448194	15.3195177683033	26.5213725755457	17.2178665010491	20.8747779139299	15.1412174630572	26.132114299248	16.9224755448436	20.9955041080939	15.2517442267624
1327.6767120494	15.2250810611051	26.5010414246068	17.1127106355769	20.7852335188241	15.0105983954747	26.1040512287845	16.8353306650518	20.8852300405763	15.176249953531
1327.08899041053	15.1233457852496	26.479608336901	17.0011051450355	20.6851796167129	14.9440797515695	26.0749835868458	16.7488058625367	20.7538539900232	15.1383961307542
1326.501788874	15.0166155686683	26.4569802699334	16.8863761051167	20.5752138314263	14.854096237143	26.0449537175949	16.660452465779	20.6093842339086	15.0254906591467
1325.91510674973	14.9080365480149	26.4331207333155	16.7710935513758	20.4606693239568	14.7680868582322	26.013858282239	16.5702750894447	20.5200597633406	14.9246143287018
1325.32894334884	14.801529685795	26.407995929309	16.6597980297706	20.3449963397088	14.6771582122642	25.9817141709694	16.4792202365746	20.408769457558	14.8617316659824
1324.7432979837	14.6997429361135	26.3814636135772	16.5561046981811	20.2292170525533	14.5712180718033	25.948483886001	16.3867604213028	20.2902386013716	14.7264290102515
1324.15816996786	14.6064863849051	26.3534526026899	16.4677591835844	20.10890380097	14.4859001378499	25.9140485098884	16.2921127460853	20.1555161910643	14.5774805303859
1323.5735586161	14.5229984937123	26.3240145411308	16.3971257185631	19.9831839613341	14.3789204012577	25.8783547664645	16.196656486717	20.0381788808526	14.4683506431786
1322.9894632444	14.440142800245	26.2932148883983	16.3288153325342	19.8553858209174	14.2888421322774	25.8404838037873	16.0988535187505	19.9195149020261	14.4216418926266
1322.40588316996	14.3474844432844	26.2606277790527	16.2468220583768	19.7253473319506	14.1666948981285	25.7979831067937	15.9999350983364	19.7733779393113	14.343563004864
1321.82281771117	14.2491165625868	26.2262097548896	16.1590595837548	19.5894487558849	14.0239921345139	25.7513998258193	15.8996319932378	19.5226149457732	14.2321451152204
1321.24026618763	14.1462265894846	26.1898891589905	16.0677941192456	19.4468341059542	13.9372043996283	25.7026451642071	15.7972240275491	19.4520912466084	14.1363489267174
1320.65822792015	14.0371758479922	26.1514265797067	15.9709926361504	19.2965262678742	13.8387705985132	25.651905522006	15.6928095378976	19.3316936364272	14.0559523693036
1320.0767022307	13.9216054831784	26.110610761775	15.8679039079321	19.1390642400656	13.7352634203179	25.5991972405639	15.585850754007	19.2085793729789	13.9503701904989
1319.49568844249	13.7994321018564	26.0672565827413	15.7572081735325	18.977042958599	13.6198382987942	25.5444361929907	15.4764945749777	19.0624913512587	13.817326507269
1318.91518587988	13.6754006442065	26.0211824045983	15.6450121560777	18.8132877828362	13.4751077178614	25.4875397710356	15.36443373232	18.8475478874079	13.7383082306263
1318.33519386845	13.563674629439	25.9721482642159	15.5532278291521	18.6487794362496	13.3570761814195	25.4284844830609	15.2495542746776	18.7012657187169	13.60806907959
1317.75571173495	13.4496467987472	25.9198929936495	15.4583389258373	18.4847301249247	13.24222653485	25.3671424414663	15.1316601914768	18.5644038022496	13.4625902026297
1317.17673880731	13.320343207875	25.8641534115452	15.3389855220484	18.3224341153378	13.1106553900981	25.3034234699415	15.0105749364676	18.4299689551827	13.3569613166417
1316.59827441465	13.1820109688021	25.8046156535647	15.2061515821316	18.1594970359651	12.9724095637777	25.2373081197484	14.886064245728	18.2387307565258	13.208552030687
1316.02031788726	13.0420938517953	25.740859013976	15.0733256531568	17.9926929373363	12.8313742644845	25.1686072860684	14.7579309528394	18.0460298644168	13.0584938038516
1315.44286855662	12.8961662127844	25.6725199389723	14.9345479731858	17.8199408249455	12.6956977026925	25.0972218590309	14.6258703169913	17.8824401635295	12.9015710604093
1314.86592575536	12.744659621404	25.5991326950959	14.7913622304366	17.6396811611	12.5479044533056	25.023129248587	14.4896101263612	17.7090725713127	12.7871200057611
1314.2894888173	12.5837137196158	25.5201479722877	14.6381289149834	17.4509879545542	12.3811259478828	24.9460925264573	14.348870248004	17.4628470691922	12.6388092538098
1313.71355707742	12.4186779097151	25.4349740265303	14.4838736400149	17.2531555958681	12.2308120865736	24.8657787519267	14.2034176504473	17.2957940658727	12.4656889622113
1313.13812987187	12.2751556496287	25.3432582244773	14.3703916086304	17.0456388876354	12.0722655713609	24.7815101593297	14.0528575816231	17.1012180462799	12.3102934718698
1312.56320653795	12.1357127972213	25.243769871526	14.2706746440756	16.8278047009968	11.8698098189458	24.6837628031677	13.8984007423285	16.8136535436911	12.1443261069115
1311.98878641413	11.9735849301098	25.1355664794675	14.141679818301	16.5990006077236	11.7149936196967	24.5540262431552	13.742629984187	16.6348283212477	12.0087428511785
1311.41486884004	11.7811356326496	25.0176909610225	13.9710266068128	16.3581809947946	11.4883931655624	24.3986074626837	13.5839585247618	16.2713222348479	11.822005676224
1310.84145315647	11.5793198329187	24.8885781071296	13.793892842357	16.1042182147109	11.3240396243424	24.2295586554146	13.4195453027996	16.1050395426979	11.6537978050184
1310.26853870533	11.3680104423331	24.7466203971734	13.6112274650331	15.8355864903128	11.1139773844167	24.0469673831255	13.2490374398308	15.8341354330526	11.4510182080113
1309.69612482972	11.1448656338375	24.5898684893988	13.4206595374729	15.5502576688922	10.8948643615226	23.8498422681666	13.0722364767426	15.5228083311762	11.1779842836409
1309.12421087386	10.8992136849141	24.4159187024004	13.2061322755622	15.2454965811354	10.6693560015814	23.636060461311	12.8883555375236	15.2139983545321	10.9775868819416
1308.55279618314	10.631307490351	24.2218894762304	12.9704790610752	14.9177456837858	10.4167491927873	23.4031864412778	12.697447003742	14.8560817369872	10.7479071298973
1307.98188010407	10.4089068344012	24.0041583446656	12.8346717855514	14.5626044896714	10.1506068609491	23.1481830478665	12.5003722615045	14.47737844348	10.4937066783877
1307.4114619843	10.2369920277461	23.7581484153254	12.8199809588777	14.1747793769502	9.86205422085005	22.8668048919147	12.296473607855	14.0738638207729	10.2438145560681
1306.84154117264	10.041267721494	23.4780388393924	12.8083710072478	13.7484083318607	9.56051287756898	22.5539531165205	12.0880185297592	13.6270608944385	10.0020807214022
1306.27211701902	9.72924388814407	23.1561681070849	12.6285021766011	13.2787103636809	9.2397610869253	22.202322604464	11.8807352030004	13.1548298367345	9.70952424637605
1305.70318887449	9.37342384339097	22.782343148978	12.4110474315672	12.7693150977752	8.89733344134403	21.8021272949481	11.67698354415	12.6395493062679	9.40006437427895
1305.13475609126	9.01579136682462	22.3424191603855	12.2378542454987	12.227807400178	8.5225875063757	21.3390572758104	11.4358257595667	12.1099071906936	9.0681695160918
1304.56681802263	8.74815162021211	21.8160390969317	12.2607198067192	11.7129522835814	8.14648221062598	20.7913535001798	11.3147261793042	11.4752326745734	8.71777746821785
1303.99937402307	8.3992458537897	21.1718216826111	11.8809966619966	11.421528980845	8.04263546353441	20.1268212776778	10.7676914932893	11.9653284066477	8.49755501538145
1303.43242344813	8.01340136444541	20.3501993720924	11.12453004843	11.4515846137642	7.41701083173848	19.2909344706	10.0320826928434	11.5330426093361	8.01011293882887
1302.8659656545	7.68031760871467	19.2593311645048	10.574175301095	11.4800556057306	6.83935975638025	18.3995235725167	9.37046081687445	11.1383476750413	7.46696824858108
1302.3	7.25757166395245	18.4705172862483	9.9012442365053	11.4560157080978	7.0123395021746	18.0040247698125	9.86480411215477	10.9178713046306	7.57587844107339
1301.73452584354	7.67511385770504	19.3222317503613	10.571870235455	11.460039351741	6.79913498094943	18.4583606420002	9.35590036056249	11.041397440118	7.69817674004675
1301.16954254516	7.99973363481187	20.4734674026298	11.1194777312386	11.4113471931481	7.36954493454476	19.4095374189837	10.0046246284025	11.4308334228144	8.08952634804721
1300.605049466	8.37435868532778	21.3537953622837	11.8722042469896	11.3609400782914	7.99140557942181	20.3055522794795	10.7279240654201	11.865742053433	8.54335445474814
1300.04104596832	8.70930575919063	22.0619478182178	12.2472696364393	11.6251469288431	8.08071857001675	21.0300623344212	11.2638666017462	11.3598211136888	8.78862543148754
1299.47753141548	8.96351354778369	22.6521202646034	12.2197890692046	12.1082284038959	8.4468418104469	21.6377426628776	11.3769564175977	11.9724726612678	9.05421023235733
1298.91450517194	9.33157251322603	23.1504022116701	12.3870449215284	12.6695094241349	8.80112480019339	22.1607379235912	11.6092611306707	12.455856089491	9.37676102876112
1298.35196660326	9.69415074099301	23.5774172878512	12.5978406433009	13.1941965646295	9.13857449398066	22.6208766805252	11.8041040119156	12.9601525594666	9.64604610886594
1297.78991507611	9.99737377202411	23.9531897252208	12.7707119842653	13.6451209865449	9.44965927086884	23.0324814661167	12.0022463767939	13.4115066475897	9.92531113925066
1297.22834995824	10.1864232995007	24.2876967635752	12.7765773195276	14.0552098919368	9.73444643055709	23.4053117481579	12.2014112666697	13.8176494234767	10.1312961631836
1296.66727061851	10.3530383248756	24.5884493846701	12.7855849229529	14.429647600127	10.0072678913139	23.7467563672512	12.3959308451228	14.1825324887982	10.4013292533003
1296.10667642686	10.5704354917337	24.8612496037393	12.9142769038025	14.7744451597104	10.2591972205389	24.0619832253051	12.5835059680166	14.5256847931367	10.6226418873016
1295.54656675432	10.8334752877734	25.1105866700067	13.1411149202508	15.0949996204621	10.4940541051583	24.3551023069603	12.7648761644426	14.8402157669944	10.8579235078068
1294.98694097302	11.0752576518304	25.3400152612438	13.3465848865017	15.395593225573	10.7098882836719	24.629227959117	12.9391478461676	15.1265538036679	11.0462649910734
1294.42779845615	11.2954348261672	25.5524355163329	13.5280426912133	15.6793600217874	10.9107740192763	24.8868052116804	13.1062896794158	15.3878972096229	11.2473699458509
1293.86913857801	11.5043575344563	25.7501654046701	13.7013929788389	15.9484690045483	11.1108713722484	25.1297462577587	13.2671108637863	15.6364715216294	11.4653796710518
1293.31096071396	11.7041118160102	25.9353172897882	13.8690470319433	16.2041663285337	11.2937156816897	25.3591462629356	13.4217935636488	15.8690033917011	11.6258963032043
1292.75326424044	11.8944491872228	26.1094352816648	14.0301973477828	16.4466821063425	11.4715401485916	25.5747583006303	13.5706307948525	16.0848096329844	11.7846530469655
1292.19604853497	12.0543615902944	26.2737134746791	14.1507926235832	16.6755642452342	11.6304453547068	25.7627185364477	13.7161118318123	16.2877027264436	11.9063584707384
1291.63931297615	12.1911271246781	26.4294554758196	14.2431640573189	16.8907605485356	11.7988964673782	25.915513505061	13.8595274090249	16.4764762666871	12.057785998542
1291.08305694363	12.3312036559806	26.5775844718031	14.3492718613852	17.0931261136065	11.9482407121038	26.0536411959206	13.9986900931299	16.6535445732335	12.2175340655022
1290.52727981814	12.4918690402176	26.7188252080713	14.4952836058984	17.2836962507533	12.0954480260078	26.187701148712	14.1326322927	16.8200527779121	12.3563706230107
1289.97198098149	12.6481626501197	26.8538699604273	14.6406111736779	17.4633445338826	12.2340385166078	26.3185764678696	14.2617271456188	16.9882644409435	12.4856622899606
1289.41715981652	12.7948437206006	26.9833690821775	14.7765212023923	17.6327229052172	12.3707674108039	26.4466702697702	14.3861817119153	17.1343365775105	12.5728929742354
1288.86281570716	12.9355994988017	27.1078596928828	14.908402401269	17.7925608519313	12.4981334051185	26.572117721887	14.5063398786374	17.2876581378104	12.7306638861628
1288.30894803839	13.0697411522204	27.2278055334413	15.0346412304269	17.9437678583725	12.6199006423095	26.6950866571858	14.6224836857498	17.4288924224095	12.8784436589558
1287.75555619625	13.2012495557614	27.3436709405711	15.1607724999682	18.0876550113324	12.7345784103336	26.8157411875921	14.7349207517949	17.5627410704011	12.9866857214699
1287.20263956782	13.3224800178296	27.4557703689694	15.2736115764499	18.2264853569091	12.8653385825649	26.9340770477493	14.8439874475349	17.6929194092187	13.0918854509494
1286.65019754125	13.4223860049605	27.5669900623693	15.3623735916639	18.3471148191267	12.9707453736687	27.0502609155178	14.9497290958833	17.8171038710603	13.1870421898929
1286.09822950574	13.516577156456	27.6766365488228	15.4472948285516	18.4579421499645	13.0791396105575	27.1643827813632	15.0523518724159	17.9410789646484	13.3177742297668
1285.54673485151	13.6224886267335	27.7831788919399	15.5504874627809	18.569221229183	13.192003932711	27.2764758057333	15.1519279633228	18.0586391499745	13.4123509873167
1284.99571296986	13.7253959174076	27.8868561124598	15.6505417894074	18.6777588049056	13.2946021085687	27.386649930032	15.2487296550886	18.1614238513772	13.5145681261553
1284.44516325312	13.8195621115662	27.98790643553	15.7411410401037	18.7782690337678	13.3877503042697	27.4949616164466	15.3431090088638	18.2841954300815	13.5908057932787
1283.89508509466	13.903891389999	28.0865180385187	15.8229449629807	18.8659726156667	13.4754147922362	27.6014231738257	15.4348598739643	18.3861799337807	13.7188957881998
1283.34547788889	13.9764621123919	28.1829645804322	15.8959303625498	18.9348601939281	13.5643439845857	27.7059968010314	15.5244367342446	18.4880808340897	13.7713451914421
1282.79634103124	14.0363557211992	28.2774171931893	15.9611455089228	18.9799792222267	13.6606376123662	27.8083141693326	15.611751830983	18.583515114086	13.8370850196543
1282.24767391821	14.0851352133241	28.369898833211	16.0155758706384	19.0123612823257	13.7754928628021	27.9055184790371	15.6975258516579	18.6891132765506	13.948017152024
1281.6994759473	14.1216194630965	28.4606488426666	16.0515227698612	19.0436674338046	13.8461736767851	27.9967153474653	15.7820408030409	18.7824311776041	13.9923146457182
1281.15174651706	14.1607496296067	28.5497814716295	16.0852699112923	19.0878424622982	13.9475727977246	28.085327185836	15.8639233335891	18.869591984855	14.0298090492549
1280.60448502705	14.2174344347789	28.6372557038567	16.1358754375391	19.1532086655864	14.0037304953098	28.1727133841289	15.9448845065382	18.9660782920003	14.1409708274788
1280.05769087786	14.2963155998107	28.7231856579195	16.2099887874729	19.2408618598989	14.1047749488708	28.2590534638643	16.0234975585987	19.0475161040962	14.2419837289236
1279.51136347113	14.3990813508825	28.807675212618	16.3086785199065	19.3538976602411	14.1809609575861	28.3444462758756	16.1007697110753	19.1304423112803	14.3548492259754
1278.96550220948	14.5249679243428	28.8907453261897	16.4293258634241	19.4952607047954	14.2597161511019	28.4288404050388	16.1768423019158	19.1968099574558	14.3788570318763
1278.42010649658	14.6652382046748	28.9724991584401	16.5614669552624	19.6588479724928	14.3193236138307	28.5123107599221	16.2510831319841	19.2744729421734	14.5394367680215
1277.87517573709	14.8079957209847	29.053028721942	16.6951540133986	19.8275511792073	14.3338083163627	28.5949411781774	16.3230862679373	19.3754951813669	14.5651246191574
1277.33070933672	14.9406794162702	29.1323595189822	16.8220300334974	19.9786446078793	14.4904606852918	28.6766619565935	16.3961288998782	19.43230214199	14.6297016838348
1276.78670670216	15.0516752715726	29.2105467249991	16.9331200400801	20.0934492074867	14.5655050270189	28.7575203443688	16.4631121563883	19.4921157738479	14.6931216877285
1276.24316724111	15.1431108192653	29.2876613508226	17.0283358584733	20.178823935977	14.6616736666316	28.837590265153	16.5330896440512	19.5929213808369	14.8033535025184
1275.70009036232	15.2223711345915	29.3637370518302	17.1127762414019	20.2477939595201	14.7374109114336	28.9168139057647	16.6014540824312	19.6587736502782	14.8529627413359
1275.15747547549	15.2974436930233	29.4387472084447	17.1873339848668	20.3239339877668	14.8184209630065	28.9951638725044	16.6687598481726	19.7220532618274	14.9627742766779
1274.61532199137	15.3635261073452	29.5127062442352	17.2446395681883	20.4071753137378	14.8646731491717	29.072677893871	16.7333529494985	19.8443828696558	14.9774364078584
1274.07362932167	15.4078518376015	29.5856564299822	17.2804428200084	20.465689035523	14.9121193363835	29.1493026597861	16.8007965506373	19.8536892782267	15.0674550849421
1273.53239687914	15.4212454489452	29.6576247203987	17.2909670169497	20.4779344504759	14.9359135967605	29.2250004519976	16.8587703474177	19.9799575476494	15.1267346718176
1272.99162407751	15.4016575869483	29.7287791277605	17.2702288502754	20.4499041988988	14.9360591869641	29.2995718857212	16.9335053005418	20.0461311787876	15.193087029529
1272.45131033149	15.3593302463384	29.7989333578398	17.2156069372371	20.4200887844271	15.0084795137187	29.3719461221351	16.984672713811	20.0651670553691	15.2172911563425
1271.91145505681	15.3120602670289	29.86808382146	17.1400785149527	20.4191048061684	15.1718889317896	29.4420025942762	17.0469663394869	20.1075782687169	15.2689920388744
1271.37205767017	15.311297171831	29.936427089798	17.1127800772827	20.467466166959	15.280348035647	29.5108647728726	17.109980814953	20.1753796880772	15.3734787772217
1270.83311758928	15.4162022236967	30.0037400932128	17.224892783705	20.5610605349015	15.2216168554711	29.5788083123505	17.1841690699906	20.2658901338576	15.4637325074008
1270.29463423281	15.6010174148835	30.0699808212587	17.4361836670853	20.7028525278032	15.256383975619	29.6458262420539	17.2378793565992	20.3750944549093	15.5891762970038
1269.75660702043	15.8005686422706	30.1351213103743	17.6504202682748	20.8871193641073	15.5594038802158	29.7119626202897	17.3006902510906	20.4639519108325	15.6276498230258
1269.21903537281	15.9816970454312	30.1991993544551	17.8314208276982	21.0826481046515	15.4311144710791	29.7771938103104	17.3759133643244	20.4138781588668	15.6673384073668
1268.68191871157	16.1248959595227	30.262280088746	17.9758440973286	21.2331754976501	15.4309169256308	29.8415588729505	17.4153056473217	20.5299496523794	15.7401334212222
1268.14525645932	16.2250514712286	30.324442969366	18.0865573654092	21.315814012241	15.6032720185081	29.9051924309058	17.5033968555934	20.5375274305811	15.7864744102807
1267.60904803966	16.2986474958097	30.3859261874124	18.1654633995041	21.3797823794576	15.811796018725	29.9682439717421	17.5452441081171	20.630539432272	15.8509029927998
1267.07329287714	16.3550997198237	30.4469589375845	18.209405136844	21.4619975727638	15.7710023240539	30.0308867299385	17.5718484404036	20.7448049983532	15.9338133552822
1266.5379903973	16.3644546811384	30.5076422087855	18.2082792748547	21.4871261437329	15.8970111882721	30.09325240466	17.652985245648	20.7182358818307	15.9937733881071
1266.00314002664	16.3134261594192	30.5678738590289	18.1517385747785	21.4340693522931	16.0345552005538	30.155218188112	17.7088629528538	20.696248161704	16.0421252260321
1265.46874119265	16.2106618934645	30.6272528631819	18.0207210933946	21.3724259276905	15.9996397989599	30.2164107768615	17.836550482218	20.7400396343047	16.0949771475826
1264.93479332376	16.067548859529	30.685260271615	17.810612372964	21.3538220129732	15.9903452035142	30.2764228352568	17.8371455267487	21.1353362099802	16.0833119078959
1264.40129584936	16.0173991675531	30.7414670708623	17.7102081745364	21.4069258416777	16.5796846963058	30.3348743862362	17.8768598158267	21.5053497413559	16.1593858111511
1263.86824819984	16.2382762684138	30.7956412170392	17.9826606616778	21.5286532480672	15.7100539583357	30.3915180401459	18.0738384165444	20.5900209436749	16.2616985815949
1263.33564980652	16.5414130819562	30.847799831166	18.3442897566246	21.7320764492062	16.3307160427685	30.4461763368909	17.9277454498528	21.4812359442397	16.3147405619907
1262.80350010168	16.8074889069164	30.8980644257269	18.6268447756298	21.9894008678352	16.3712068440845	30.4984498268665	18.083385298627	21.3953803621313	16.4428047527519
1262.27179851857	17.0187769827304	30.9464696298845	18.8324937438802	22.2343977082662	16.0436119468704	30.5484964634507	18.1898919871565	20.8567871224761	16.5114479539767
1261.74054449137	17.159096755056	30.9932013966127	18.9772804666421	22.3776728645618	16.5202287645558	30.596925137439	18.3416716453794	21.4771905901419	16.5801575342239
1261.20973745524	17.2612758691379	31.0385720653776	19.070956446165	22.5064209088548	16.6675799351631	30.6440286591588	18.5510127970092	22.0395439177706	16.6776010817956
1260.67937684627	17.3308380733953	31.0825567569119	19.1131104748124	22.6407052278187	16.6310581696536	30.6899202867466	18.4614210275144	21.7376480494216	16.8348529139311
1260.14946210151	17.3250474751442	31.1253638594793	19.0858261363877	22.6767422866196	16.8365653493542	30.7347814118174	18.7285809437451	21.9948991668702	16.9527633623239
1259.61999265895	17.2502615916663	31.1670934310281	18.9440113458338	22.742185590234	16.7259424212751	30.7787641278409	18.6687491684186	22.1460668166377	17.1078236821477
1259.09096795753	17.1088921442515	31.2079076039898	18.639756863738	22.9900981890716	17.301134130058	30.8219354101657	19.0101695477625	22.623397059483	17.3668349764937
1258.56238743713	17.2631471660307	31.2478815461676	18.5787258670761	23.8115030059313	17.8123286104825	31.1177075350065	19.298280342537	24.0069499988979	17.7310656109581


==> Data/snr_10span_spm_xpm.tsv <==
wvec	SNR_SPM	SNR_XPM	SNR_SPM_integral	SNR_XPM_integral	SNR_SPM2	SNR_XPM2
1349.18700298076	26.9862451662243	22.4156909101373	26.9352572080127	22.3294307914834	28.5532577943461	22.4448176148608
1348.58008753708	26.9698969680388	21.7581013225192	26.7644419450203	21.5619610717341	28.5455451852392	21.7889840469474
1347.97371787502	26.9536734370591	21.353222874128	26.7454923645566	21.1007473217899	28.538180230336	21.3851369976542
1347.36789325871	26.9376160613432	20.9499832274585	26.7266145627862	20.7403198017719	28.5312124970491	20.9821041602751
1346.76261295358	26.9218322794214	19.9405534047798	26.7079666637674	20.0074697116254	28.5247571307841	19.9680497562335
1346.1578762264	26.9063807569016	19.7182515625461	26.6895761570564	19.6760241152018	28.5188816329085	19.7439066885208
1345.55368234525	26.8914021569333	19.6647472886185	26.6715356556895	19.4701991634462	28.5137349994851	19.6876129528461
1344.95003057953	26.8770046100522	19.6032806653825	26.6540176562177	19.3151604727781	28.5094346789567	19.6244231104882
1344.34692019994	26.8633080128344	19.5171089852138	26.6370246513623	19.1945989533284	28.5061103302896	19.5391772738023
1343.74435047849	26.8504312699055	19.4118846453562	26.6204466166315	19.0646014296786	28.503888863718	19.4350506533471
1343.1423206885	26.8388077042982	19.2893559112363	26.6044007380682	18.9895781240385	28.5031947168133	19.3131174521606
1342.54083010458	26.8280872024972	19.1471565681251	26.5890251623438	18.8742927576505	28.5037139865181	19.171493051702
1341.93987800265	26.8182331029609	18.9824583067046	26.5743197340826	18.7855014988324	28.50542226704	19.0072083950617
1341.33946365993	26.8090820392696	18.8017199375678	26.560128718852	18.7091626382579	28.5081707454581	18.827182993687
1340.73958635492	26.8001962844817	18.6597162467752	26.5460720980247	18.607212948433	28.5115462475	18.6846869506251
1340.14024536742	26.7911552894888	18.6228599132524	26.5318163044874	18.5258331208436	28.5151492970586	18.6442077761949
1339.54143997851	26.7816207464469	18.6274245896574	26.5170422793293	18.4376986594201	28.5186626577136	18.6454057141561
1338.94316947056	26.7715065855739	18.6119258176194	26.5016284684911	18.3655661008503	28.5220189812507	18.6307404806746
1338.34543312721	26.7608505107138	18.571741939496	26.485683057895	18.290991134223	28.5252746728078	18.5921350712049
1337.7482302334	26.7497882837819	18.511552978237	26.469285615893	18.202785337328	28.5285841671387	18.5329963102182
1337.15156007533	26.7384823692226	18.434056123692	26.4525637205872	18.1313129838946	28.5321292642289	18.4565242225486
1336.55542194046	26.7269162605955	18.3407564224323	26.4355999360605	18.0474770609446	28.5359169330495	18.3643597944929
1335.95981511756	26.7151081252681	18.2317740952089	26.4183286270695	17.9689047889168	28.5399892076023	18.2570047307248
1335.36473889664	26.703052798969	18.108981789862	26.4007543992478	17.8942526728126	28.544366590252	18.1350336786385
1334.77019256896	26.6906863427424	17.9813640957028	26.382879214014	17.8098359534673	28.5490131968999	18.0023713299172
1334.17617542708	26.677924289412	17.8581164095203	26.3645464653134	17.7307986299335	28.5538747285919	17.8738309558937
1333.58268676478	26.6648866173968	17.7629020084844	26.3456060268845	17.6517313253603	28.5590948546196	17.7779111093773
1332.98972587713	26.6516091931478	17.7096767098308	26.3254486309878	17.578990384179	28.5647367293373	17.7265563254099
1332.39729206043	26.637763089211	17.6776013400091	26.304007859976	17.4935202401104	28.5705222051593	17.6959479520966
1331.80538461225	26.6234232350821	17.6423170498978	26.281825907823	17.4173986253275	28.5765596578492	17.6624089683596
1331.21400283137	26.6084655807469	17.5956602098649	26.2589084994735	17.335422076552	28.5827674724779	17.617488020762
1330.62314601787	26.5927524734422	17.5358198503397	26.2351873083585	17.2547273011151	28.5890557736372	17.5602361839285
1330.03281347302	26.5762712652835	17.465013709792	26.2107258772593	17.1727080196374	28.5954579898212	17.491677746629
1329.44300449937	26.5589470521648	17.3902097042492	26.1854426525688	17.0895257756195	28.6019498444292	17.4130430126176
1328.85371840067	26.5406705005756	17.3099012960513	26.1592261454248	17.005030399605	28.6084766194285	17.3253682485527
1328.26495448194	26.5213725755457	17.2178665010491	26.132114299248	16.9224755448436	28.6150274774652	17.2295371273062
1327.6767120494	26.5010414246068	17.1127106355769	26.1040512287845	16.8353306650518	28.621652075529	17.1264835069419
1327.08899041053	26.479608336901	17.0011051450355	26.0749835868458	16.7488058625367	28.6283491552701	17.017531533939
1326.501788874	26.4569802699334	16.8863761051167	26.0449537175949	16.660452465779	28.6350985644467	16.9048687380638
1325.91510674973	26.4331207333155	16.7710935513758	26.013858282239	16.5702750894447	28.6419417520449	16.7919989927733
1325.32894334884	26.407995929309	16.6597980297706	25.9817141709694	16.4792202365746	28.6489292092319	16.6836021818061
1324.7432979837	26.3814636135772	16.5561046981811	25.948483886001	16.3867604213028	28.6560115948394	16.5839823231383
1324.15816996786	26.3534526026899	16.4677591835844	25.9140485098884	16.2921127460853	28.6632174826883	16.4945137663615
1323.5735586161	26.3240145411308	16.3971257185631	25.8783547664645	16.196656486717	28.6707020352494	16.4126810657317
1322.9894632444	26.2932148883983	16.3288153325342	25.8404838037873	16.0988535187505	28.6786429222773	16.3339976214886
1322.40588316996	26.2606277790527	16.2468220583768	25.7979831067937	15.9999350983364	28.6867555620013	16.2544832615899
1321.82281771117	26.2262097548896	16.1590595837548	25.7513998258193	15.8996319932378	28.6951349975443	16.1715843589818
1321.24026618763	26.1898891589905	16.0677941192456	25.7026451642071	15.7972240275491	28.7038632507583	16.0840225687383
1320.65822792015	26.1514265797067	15.9709926361504	25.651905522006	15.6928095378976	28.712874679914	15.9913365431804
1320.0767022307	26.110610761775	15.8679039079321	25.5991972405639	15.585850754007	28.7221457873302	15.8934797725279
1319.49568844249	26.0672565827413	15.7572081735325	25.5444361929907	15.4764945749777	28.7316978246446	15.7906084179171
1318.91518587988	26.0211824045983	15.6450121560777	25.4875397710356	15.36443373232	28.7415771174688	15.6829735285903
1318.33519386845	25.9721482642159	15.5532278291521	25.4284844830609	15.2495542746776	28.751796945645	15.5708649065414
1317.75571173495	25.9198929936495	15.4583389258373	25.3671424414663	15.1316601914768	28.7623775752239	15.4545986644724
1317.17673880731	25.8641534115452	15.3389855220484	25.3034234699415	15.0105749364676	28.7733695533771	15.3344899997327
1316.59827441465	25.8046156535647	15.2061515821316	25.2373081197484	14.886064245728	28.7848101290448	15.2107757301327
1316.02031788726	25.740859013976	15.0733256531568	25.1686072860684	14.7579309528394	28.7966735178128	15.0836571187615
1315.44286855662	25.6725199389723	14.9345479731858	25.0972218590309	14.6258703169913	28.8090402439121	14.9533044395951
1314.86592575536	25.5991326950959	14.7913622304366	25.023129248587	14.4896101263612	28.8219475328845	14.8198329820907
1314.2894888173	25.5201479722877	14.6381289149834	24.9460925264573	14.348870248004	28.8354180545369	14.683285611916
1313.71355707742	25.4349740265303	14.4838736400149	24.8657787519267	14.2034176504473	28.8495130209617	14.5436229633646
1313.13812987187	25.3432582244773	14.3703916086304	24.7815101593297	14.0528575816231	28.8646228619586	14.4007083125632
1312.56320653795	25.243769871526	14.2706746440756	24.6837628031677	13.8984007423285	28.8803908294599	14.2543704510507
1311.98878641413	25.1355664794675	14.141679818301	24.5540262431552	13.742629984187	28.8968799613071	14.1043749780388
1311.41486884004	25.0176909610225	13.9710266068128	24.3986074626837	13.5839585247618	28.9143074476057	13.950471343496
1310.84145315647	24.8885781071296	13.793892842357	24.2295586554146	13.4195453027996	28.9324980110726	13.7924805200169
1310.26853870533	24.7466203971734	13.6112274650331	24.0469673831255	13.2490374398308	28.9514917779072	13.6303161661285
1309.69612482972	24.5898684893988	13.4206595374729	23.8498422681666	13.0722364767426	28.9713152918835	13.4640714529359
1309.12421087386	24.4159187024004	13.2061322755622	23.636060461311	12.8883555375236	28.9919587384004	13.2941497376057
1308.55279618314	24.2218894762304	12.9704790610752	23.4031864412778	12.697447003742	29.0134734868083	13.1214364883941
1307.98188010407	24.0041583446656	12.8346717855514	23.1481830478665	12.5003722615045	29.0358774383726	12.9475961811848
1307.4114619843	23.7581484153254	12.8199809588777	22.8668048919147	12.296473607855	29.0591783505602	12.7755581525555
1306.84154117264	23.4780388393924	12.8083710072478	22.5539531165205	12.0880185297592	29.0834265788676	12.6103323904921
1306.27211701902	23.1561681070849	12.6285021766011	22.202322604464	11.8807352030004	29.1086286541228	12.4603337913666
1305.70318887449	22.782343148978	12.4110474315672	21.8021272949481	11.67698354415	29.1348470281336	12.3392002447508
1305.13475609126	22.3424191603855	12.2378542454987	21.3390572758104	11.4358257595667	29.1620794793187	12.2672222326888
1304.56681802263	21.8160390969317	12.2607198067192	20.7913535001798	11.3147261793042	29.1903364506875	12.2677202070132
1303.99937402307	21.1718216826111	11.8809966619966	20.1268212776778	10.7676914932893	29.2196488285059	12.3478135337969
1303.43242344813	20.3501993720924	11.12453004843	19.2909344706	10.0320826928434	29.2443520047151	12.4730446792697
1302.8659656545	19.2593311645048	10.574175301095	18.3995235725167	9.37046081687445	29.2708713835127	12.5796542626447
1302.3	18.4705172862483	9.9012442365053	18.0040247698125	9.86480411215477	29.2983709894128	12.6193642096389
1301.73452584354	19.3222317503613	10.571870235455	18.4583606420002	9.35590036056249	29.3363197025374	12.5759969374945
1301.16954254516	20.4734674026298	11.1194777312386	19.4095374189837	10.0046246284025	29.3751682100219	12.4661541887157
1300.605049466	21.3537953622837	11.8722042469896	20.3055522794795	10.7279240654201	29.4147842013019	12.3380244957357
1300.04104596832	22.0619478182178	12.2472696364393	21.0300623344212	11.2638666017462	29.4551286810533	12.2542483725164
1299.47753141548	22.6521202646034	12.2197890692046	21.6377426628776	11.3769564175977	29.4962149030339	12.2490347378683
1298.91450517194	23.1504022116701	12.3870449215284	22.1607379235912	11.6092611306707	29.5326206438056	12.3155904834284
1298.35196660326	23.5774172878512	12.5978406433009	22.6208766805252	11.8041040119156	29.5645740126844	12.4308329005975
1297.78991507611	23.9531897252208	12.7707119842653	23.0324814661167	12.0022463767939	29.5978818588333	12.5743451212823
1297.22834995824	24.2876967635752	12.7765773195276	23.4053117481579	12.2014112666697	29.6322669688211	12.7325940367859
1296.66727061851	24.5884493846701	12.7855849229529	23.7467563672512	12.3959308451228	29.6675802440532	12.8972237037405
1296.10667642686	24.8612496037393	12.9142769038025	24.0619832253051	12.5835059680166	29.7037651488573	13.063259694979
1295.54656675432	25.1105866700067	13.1411149202508	24.3551023069603	12.7648761644426	29.7407411300458	13.2278113626642
1294.98694097302	25.3400152612438	13.3465848865017	24.629227959117	12.9391478461676	29.778438185554	13.3892590144579
1294.42779845615	25.5524355163329	13.5280426912133	24.8868052116804	13.1062896794158	29.8168390620018	13.5467684647523
1293.86913857801	25.7501654046701	13.7013929788389	25.1297462577587	13.2671108637863	29.8558833373732	13.7000104145645
1293.31096071396	25.9353172897882	13.8690470319433	25.3591462629356	13.4217935636488	29.8957199819347	13.8489677164758
1292.75326424044	26.1094352816648	14.0301973477828	25.5747583006303	13.5706307948525	29.9362600251453	13.9938339817225
1292.19604853497	26.2737134746791	14.1507926235832	25.7627185364477	13.7161118318123	29.977326249001	14.1349315246286
1291.63931297615	26.4294554758196	14.2431640573189	25.915513505061	13.8595274090249	30.0190563184462	14.2726025362493
1291.08305694363	26.5775844718031	14.3492718613852	26.0536411959206	13.9986900931299	30.0613804924389	14.4071855516433
1290.52727981814	26.7188252080713	14.4952836058984	26.187701148712	14.1326322927	30.1041710833741	14.5389718245922
1289.97198098149	26.8538699604273	14.6406111736779	26.3185764678696	14.2617271456188	30.1473821509424	14.6681075308138
1289.41715981652	26.9833690821775	14.7765212023923	26.4466702697702	14.3861817119153	30.1910215151588	14.7946060473218
1288.86281570716	27.1078596928828	14.908402401269	26.572117721887	14.5063398786374	30.2350646326883	14.918348444564
1288.30894803839	27.2278055334413	15.0346412304269	26.6950866571858	14.6224836857498	30.2794821657017	15.0390862301135
1287.75555619625	27.3436709405711	15.1607724999682	26.8157411875921	14.7349207517949	30.32430264346	15.1564576282393
1287.20263956782	27.4557703689694	15.2736115764499	26.9340770477493	14.8439874475349	30.3694552684377	15.2700270069764
1286.65019754125	27.5669900623693	15.3623735916639	27.0502609155178	14.9497290958833	30.417129003172	15.3792509018999
1286.09822950574	27.6766365488228	15.4472948285516	27.1643827813632	15.0523518724159	30.466437664039	15.4835596435562
1285.54673485151	27.7831788919399	15.5504874627809	27.2764758057333	15.1519279633228	30.5158172221778	15.5823294201526
1284.99571296986	27.8868561124598	15.6505417894074	27.386649930032	15.2487296550886	30.5652600365931	15.6748655975551
1284.44516325312	27.98790643553	15.7411410401037	27.4949616164466	15.3431090088638	30.6147816082975	15.7604339035617
1283.89508509466	28.0865180385187	15.8229449629807	27.6014231738257	15.4348598739643	30.6643698134905	15.8382822159131
1283.34547788889	28.1829645804322	15.8959303625498	27.7059968010314	15.5244367342446	30.7141140043869	15.9077178208637
1282.79634103124	28.2774171931893	15.9611455089228	27.8083141693326	15.611751830983	30.7640203241141	15.9683185765831
1282.24767391821	28.369898833211	16.0155758706384	27.9055184790371	15.6975258516579	30.8139661210776	16.0203973425514
1281.6994759473	28.4606488426666	16.0515227698612	27.9967153474653	15.7820408030409	30.8640511811249	16.065886255832
1281.15174651706	28.5497814716295	16.0852699112923	28.085327185836	15.8639233335891	30.9142653076968	16.1097625892112
1280.60448502705	28.6372557038567	16.1358754375391	28.1727133841289	15.9448845065382	30.9644585127078	16.1611744778714
1280.05769087786	28.7231856579195	16.2099887874729	28.2590534638643	16.0234975585987	31.014640423854	16.2314450710158
1279.51136347113	28.807675212618	16.3086785199065	28.3444462758756	16.1007697110753	31.0648193532296	16.3274678854372
1278.96550220948	28.8907453261897	16.4293258634241	28.4288404050388	16.1768423019158	31.1149298901836	16.4459676998126
1278.42010649658	28.9724991584401	16.5614669552624	28.5123107599221	16.2510831319841	31.164993635993	16.5763091840332
1277.87517573709	29.053028721942	16.6951540133986	28.5949411781774	16.3230862679373	31.2150274818825	16.7076625252103
1277.33070933672	29.1323595189822	16.8220300334974	28.6766619565935	16.3961288998782	31.2649887641044	16.8326827321078
1276.78670670216	29.2105467249991	16.9331200400801	28.7575203443688	16.4631121563883	31.3148691727787	16.9472995849901
1276.24316724111	29.2876613508226	17.0283358584733	28.837590265153	16.5330896440512	31.3646799366522	17.0493392795866
1275.70009036232	29.3637370518302	17.1127762414019	28.9168139057647	16.6014540824312	31.4144003571365	17.1373571595292
1275.15747547549	29.4387472084447	17.1873339848668	28.9951638725044	16.6687598481726	31.4639543459336	17.2098627594907
1274.61532199137	29.5127062442352	17.2446395681883	29.072677893871	16.7333529494985	31.513309710666	17.2647686168036
1274.07362932167	29.5856564299822	17.2804428200084	29.1493026597861	16.8007965506373	31.5624643161743	17.2989250154086
1273.53239687914	29.6576247203987	17.2909670169497	29.2250004519976	16.8587703474177	31.6114038344497	17.3077478768423
1272.99162407751	29.7287791277605	17.2702288502754	29.2995718857212	16.9335053005418	31.6602508515465	17.285481189369
1272.45131033149	29.7989333578398	17.2156069372371	29.3719461221351	16.984672713811	31.7087925782825	17.2288362178037
1271.91145505681	29.86808382146	17.1400785149527	29.4420025942762	17.0469663394869	31.7569926422217	17.153394650452
1271.37205767017	29.936427089798	17.1127800772827	29.5108647728726	17.109980814953	31.8050070340611	17.1299718175337
1270.83311758928	30.0037400932128	17.224892783705	29.5788083123505	17.1841690699906	31.8525943116464	17.2461345206074
1270.29463423281	30.0699808212587	17.4361836670853	29.6458262420539	17.2378793565992	31.8996866235894	17.4571806867001
1269.75660702043	30.1351213103743	17.6504202682748	29.7119626202897	17.3006902510906	31.9462314440396	17.6705466977389
1269.21903537281	30.1991993544551	17.8314208276982	29.7771938103104	17.3759133643244	31.9922421070746	17.850971290036
1268.68191871157	30.262280088746	17.9758440973286	29.8415588729505	17.4153056473217	32.0377600963107	17.9947935549585
1268.14525645932	30.324442969366	18.0865573654092	29.9051924309058	17.5033968555934	32.0828424050209	18.1047903405121
1267.60904803966	30.3859261874124	18.1654633995041	29.9682439717421	17.5452441081171	32.1277019375231	18.1824363827505
1267.07329287714	30.4469589375845	18.209405136844	30.0308867299385	17.5718484404036	32.1725438226157	18.2257331108248
1266.5379903973	30.5076422087855	18.2082792748547	30.09325240466	17.652985245648	32.2174487392161	18.2276791537572
1266.00314002664	30.5678738590289	18.1517385747785	30.155218188112	17.7088629528538	32.2622997913083	18.1739458343898
1265.46874119265	30.6272528631819	18.0207210933946	30.2164107768615	17.836550482218	32.306689496132	18.0419829296967
1264.93479332376	30.685260271615	17.810612372964	30.2764228352568	17.8371455267487	32.3500965819682	17.8294965956297
1264.40129584936	30.7414670708623	17.7102081745364	30.3348743862362	17.8768598158267	32.3920888907288	17.7276752337033
1263.86824819984	30.7956412170392	17.9826606616778	30.3915180401459	18.0738384165444	32.4324275636266	18.0002356884677
1263.33564980652	30.847799831166	18.3442897566246	30.4461763368909	17.9277454498528	32.4711154744714	18.3623964416599
1262.80350010168	30.8980644257269	18.6268447756298	30.4984498268665	18.083385298627	32.5082588646975	18.644814336107
1262.27179851857	30.9464696298845	18.8324937438802	30.5484964634507	18.1898919871565	32.5438840883013	18.8501909368023
1261.74054449137	30.9932013966127	18.9772804666421	30.596925137439	18.3416716453794	32.5781606013287	18.9967910170023
1261.20973745524	31.0385720653776	19.070956446165	30.6440286591588	18.5510127970092	32.6113797035827	19.0930500583956
1260.67937684627	31.0825567569119	19.1131104748124	30.6899202867466	18.4614210275144	32.6435125547422	19.1358243840217
1260.14946210151	31.1253638594793	19.0858261363877	30.7347814118174	18.7285809437451	32.6747530735174	19.1067100149255
1259.61999265895	31.1670934310281	18.9440113458338	30.7787641278409	18.6687491684186	32.7051899829925	18.9623084167866
1259.09096795753	31.2079076039898	18.639756863738	30.8219354101657	19.0101695477625	32.7349727554962	18.6547913796146
1258.56238743713	31.2478815461676	18.5787258670761	31.1177075350065	19.298280342537	32.7641665097065	18.5907413148855


==> Data/snr_1span_-2.tsv <==
wvec	SNR_NLI	SNR_SPM	SNR_XPM	SNR_FWM	SNR_NLI_integral	SNR_SPM_integral	SNR_XPM_integral	SNR_FWM_integral	SNR_SSFM
1349.18700298076	31.475631652179	38.5532577943461	32.4448176148608	55.4287891011013	31.5235036677195	38.6343488895297	32.4473341416883	55.8241632973475	31.4384877670777
1348.58008753708	30.9203592092195	38.5455451852392	31.7889840469474	51.6257557979773	30.912042509175	38.3810183996628	31.7711485298124	52.0270102512307	30.8006475729777
1347.97371787502	30.3635162152057	38.538180230336	31.3851369976542	42.7763114372405	30.3670180642981	38.3675015964565	31.3671339309846	42.8754575529977	30.3180789925639
1347.36789325871	29.7096884172509	38.5312124970491	30.9821041602751	38.8179740283067	29.7769912683928	38.3542078048479	30.9697231359829	39.1278231262016	29.6665248577897
1346.76261295358	28.4729312696488	38.5247571307841	29.9680497562335	35.6298813641316	28.844135072239	38.3412879660957	30.2346448717254	35.5991816421534	28.6899717102866
1346.1578762264	28.146716065767	38.5188816329085	29.7439066885208	34.8035083566043	28.2600482017497	38.32877900683	29.8598055610624	35.2014177772312	28.3068969901695
1345.55368234525	28.023908690585	38.5137349994851	29.6876129528462	34.4272813534645	28.1098297975915	38.3167791090806	29.6601846430801	34.4242619460719	28.0908412592126
1344.95003057953	27.9142916960115	38.5094346789567	29.6244231104882	34.1430774552366	27.8908050687979	38.3054603634504	29.5073068148614	34.4622607935688	27.9511683251428
1344.34692019994	27.7929641399363	38.5061103302896	29.5391772738023	33.8797924578415	27.7347048763024	38.2948750431729	29.3779944589333	34.2225859614894	27.7922455749042
1343.74435047849	27.6759740953282	38.503888863718	29.4350506533471	33.6894926847504	27.5923904588221	38.2850975118706	29.2630961425222	33.8076297550254	27.6798308212722
1343.1423206885	27.5631826935226	38.5031947168133	29.3131174521606	33.5645699204327	27.5087206569132	38.2762714085258	29.1579394854473	33.8022451478901	27.528276135776
1342.54083010458	27.4485912744474	38.5037139865181	29.171493051702	33.4858678816637	27.4265258630551	38.2683758195424	29.0597903707996	33.8247533578516	27.4522497264893
1341.93987800265	27.3132933601798	38.50542226704	29.0072083950617	33.3867858400507	27.3310561216193	38.2613650379076	28.9667758196568	33.6449913707397	27.4014047379858
1341.33946365993	27.1653631523182	38.5081707454581	28.827182993687	33.281806334429	27.1953075399469	38.2550870643023	28.8776092128359	33.2675347665345	27.3318876923404
1340.73958635492	27.0430544575592	38.5115462475	28.6846869506251	33.1787901635567	27.15043263744	38.2491833400087	28.7913661914688	33.362115284564	27.2180310638287
1340.14024536742	26.9859457795783	38.5151492970586	28.6442077761949	33.0577797503682	27.0197241573222	38.2433315774213	28.7073761966647	33.0985238909653	27.1285399787513
1339.54143997851	26.9562530622257	38.5186626577136	28.6454057141561	32.9346411660437	26.9765121503265	38.2372320080231	28.6251571296439	33.1646985923567	27.0784416106481
1338.94316947056	26.9148850288829	38.5220189812507	28.6307404806746	32.8102971610252	26.8792601456227	38.2307770415255	28.54433852511	32.9417375193117	26.9507356702579
1338.34543312721	26.850325673647	38.5252746728078	28.5921350712049	32.6607697427855	26.7646816019082	38.2240744095284	28.4646687715625	32.6791591758825	26.8149123376985
1337.7482302334	26.7732485104577	38.5285841671387	28.5329963102182	32.5178708218888	26.713029007089	38.2172151626431	28.3859125168955	32.6952559820681	26.755601515144
1337.15156007533	26.6924431487918	38.5321292642289	28.4565242225486	32.4054079396831	26.6447629680069	38.2103332690685	28.3078593321089	32.6497579776043	26.6982770887719
1336.55542194046	26.6089486130915	38.5359169330495	28.3643597944929	32.3223766200776	26.5588283505906	38.2035143405344	28.2303362402389	32.5319170404768	26.6503045785265
1335.95981511756	26.5202468600685	38.5399892076023	28.2570047307248	32.2582981963827	26.4737795777595	38.1967130261766	28.1531725180595	32.4173597456329	26.5481243204304
1335.36473889664	26.4169947815192	38.544366590252	28.1350336786385	32.177212023014	26.3902452013828	38.1899475366807	28.076163122754	32.3091739275466	26.4573132262635
1334.77019256896	26.3028350845386	38.5490131968999	28.0023713299172	32.0830768001105	26.3085335264788	38.1832308126217	27.9991989903311	32.1966337208175	26.3765697698577
1334.17617542708	26.1908795347911	38.5538747285919	27.8738309558937	31.9876677792573	26.2289788366965	38.1764473949018	27.9221247832131	32.0878477946914	26.2950055342018
1333.58268676478	26.1002928724551	38.5590948546196	27.7779111093773	31.8899548782033	26.1506984667746	38.1696205300187	27.8448474308079	31.9801033240249	26.2024230053643
1332.98972587713	26.0386112457931	38.5647367293373	27.7265563254099	31.7874947628748	26.0726785703384	38.1627084349773	27.7672392755962	31.8735273159456	26.1331352976382
1332.39729206043	25.9903411154456	38.5705222051593	27.6959479520966	31.6834022838476	25.9942420160595	38.1556441249063	27.6892628167651	31.7784096674099	26.0488949730138
1331.80538461225	25.9386590321439	38.5765596578492	27.6624089683596	31.5750033860494	25.9152920276158	38.1484821997141	27.6107671492419	31.6852363569416	25.9788750725903
1331.21400283137	25.8764398291663	38.5827674724779	27.617488020762	31.4571007502144	25.8311919034673	38.1411488571399	27.5317314374942	31.5717187164444	25.8969678196842
1330.62314601787	25.8011655969278	38.5890557736372	27.5602361839285	31.3230257491361	25.7037545143003	38.1335853279757	27.4520465385411	31.3097575781577	25.8654326572911
1330.03281347302	25.7184884278314	38.5954579898212	27.491677746629	31.1905627010085	25.6470685204108	38.1258642317804	27.3716300678591	31.3065486283679	25.7708205661897
1329.44300449937	25.6327608339933	38.6019498444292	27.4130430126176	31.0717663138808	25.571911559285	38.1179275709558	27.2904288043113	31.2195163179723	25.6454171511209
1328.85371840067	25.5450328001946	38.6084766194285	27.3253682485527	30.9674804614165	25.4913120124047	38.109696216899	27.208366282163	31.1280549359387	25.5611123821877
1328.26495448194	25.4551006980514	38.6150274774652	27.2295371273062	30.8747779139299	25.3479193879852	38.1012215399433	27.1253949080076	30.82635659178	25.4990799872912
1327.6767120494	25.3611609490246	38.621652075529	27.1264835069419	30.7852335188241	25.3018154117533	38.0924800795983	27.0414387007536	30.844411316609	25.3985714252235
1327.08899041053	25.2601523769084	38.6283491552701	27.017531533939	30.6851796167129	25.2223418508985	38.0834521859363	26.9564288679191	30.7844991560392	25.2993452091513
1326.501788874	25.1536905285149	38.6350985644467	26.9048687380638	30.5752138314263	25.1195880595291	38.0741973575113	26.8702830889591	30.6068171332437	25.2258545291847
1325.91510674973	25.0456397246917	38.6419417520449	26.7919989927733	30.4606693239568	25.0279550814282	38.0646625588096	26.7829275472123	30.5077595603697	25.1246036550482
1325.32894334884	24.9401255162061	38.6489292092319	26.6836021818061	30.3449963397088	24.9447773626545	38.0548946936457	26.6942953159222	30.4111076763775	25.0614496170139
1324.7432979837	24.8403289171678	38.6560115948394	26.5839823231383	30.2292170525533	24.8076332221396	38.0449023004343	26.604281733053	30.1469303737011	24.9474302372607
1324.15816996786	24.7458841413875	38.6632174826884	26.4945137663615	30.10890380097	24.7461808267627	38.0346439587867	26.5128323270999	30.1539449529247	24.8864398109117
1323.5735586161	24.6548182221319	38.6707020352494	26.4126810657317	29.9831839613341	24.6538802432257	38.0241728255845	26.419862819028	30.0499950598215	24.7563421092132
1322.9894632444	24.565068688519	38.6786429222773	26.3339976214886	29.8553858209174	24.5392830561121	38.0135335668477	26.3252590571877	29.865541568475	24.6786739668315
1322.40588316996	24.4739030895815	38.6867555620013	26.2544832615899	29.7253473319506	24.4482783356205	38.0026672820953	26.2289625918105	29.7731039749051	24.6007376579268
1321.82281771117	24.3785319796406	38.6951349975443	26.1715843589818	29.5894487558849	24.3230139980779	37.9916248365319	26.1308647824451	29.5722959993968	24.463286609999
1321.24026618763	24.277825231869	38.7038632507583	26.0840225687383	29.4468341059542	24.2337486989303	37.9804665884088	26.0308683800722	29.4971554664204	24.398086798638
1320.65822792015	24.1711465584412	38.712874679914	25.9913365431804	29.2965262678742	24.0982207851359	37.9691845477318	25.9288733260051	29.2725064306978	24.255603100912
1320.0767022307	24.0585946205931	38.7221457873302	25.8934797725279	29.1390642400656	24.0103410611951	37.9578103743203	25.8247587920891	29.207371226256	24.1650768098174
1319.49568844249	23.9410532114537	38.7316978246446	25.7906084179171	28.977042958599	23.868084155742	37.946360055005	25.7184242444717	28.9729260154106	24.0580674188696
1318.91518587988	23.8195732365685	38.7415771174688	25.6829735285903	28.8132877828362	23.7764752862124	37.9348464005517	25.6097464523872	28.9055912229282	23.9120277871684
1318.33519386845	23.6946722290638	38.751796945645	25.5708649065414	28.6487794362496	23.6337564644111	37.9233505300753	25.4985935190514	28.6835627122058	23.7981028805832
1317.75571173495	23.566967471199	38.762377575224	25.4545986644724	28.4847301249247	23.5312638162672	37.9118767363223	25.384836795503	28.5897850859387	23.6800411734263
1317.17673880731	23.4371118057522	38.7733695533771	25.3344899997327	28.3224341153378	23.3882303869057	37.9004635527228	25.2683305060871	28.3787804492799	23.5726986270591
1316.59827441465	23.3045083619867	38.7848101290448	25.2107757301327	28.1594970359651	23.2723772096804	37.8892314761715	25.1489062931224	28.2579054552659	23.4476170119984
1316.02031788726	23.1682367315181	38.7966735178128	25.0836571187615	27.9926929373363	23.1263963597234	37.8781494877521	25.0264284113229	28.0512463436583	23.2900866402333
1315.44286855662	23.027708373964	38.8090402439121	24.9533044395951	27.8199408249455	22.9960119095077	37.8673052366342	24.9007173398775	27.8982880355324	23.1540925310172
1314.86592575536	22.882450552549	38.8219475328845	24.8198329820907	27.6396811611	22.8463534722225	37.8568485632181	24.7715854532269	27.6952197541927	23.0027297406462
1314.2894888173	22.7321378154721	38.8354180545369	24.683285611916	27.4509879545542	22.6732812239798	37.8468002392631	24.6388600362999	27.4280030849863	22.830992295708
1313.71355707742	22.5764531095483	38.8495130209617	24.5436229633646	27.2531555958681	22.544673606283	37.837272649499	24.5023522924187	27.3043450534896	22.7193967818723
1313.13812987187	22.4150660337825	38.8646228619586	24.4007083125632	27.0456388876354	22.3747337367561	37.8284297007127	24.3618600770983	27.0641018290506	22.5622284217059
1312.56320653795	22.2475633959997	38.8803908294599	24.2543704510507	26.8278047009968	22.2059361315238	37.8203097492799	24.2172171581346	26.8380129745682	22.3409668557193
1311.98878641413	22.0734802610658	38.8968799613071	24.1043749780388	26.5990006077236	22.0392137631306	37.8130587767669	24.0682473309152	26.6259860033641	22.1940978602906
1311.41486884004	21.8921871341543	38.9143074476057	23.950471343496	26.3581809947946	21.8477922435825	37.8068906598006	23.9148157441473	26.3538759914248	22.0409738875786
1310.84145315647	21.7030339788382	38.9324980110727	23.7924805200169	26.1042182147109	21.6475988136914	37.8018712781289	23.7568471145719	26.0668813722278	21.8624484433048
1310.26853870533	21.5052511024517	38.9514917779072	23.6303161661285	25.8355864903128	21.4658422147904	37.7981783325993	23.5943559163136	25.8406613551699	21.650121751494
1309.69612482972	21.2979365867485	38.9713152918835	23.4640714529359	25.5502576688922	21.2492778426996	37.7960590820645	23.4275234121305	25.5285486482042	21.465256788372
1309.12421087386	21.0800216860453	38.9919587384004	23.2941497376057	25.2454965811354	21.0148898715789	37.79556003201	23.2567918351197	25.1796915938886	21.2629109528689
1308.55279618314	20.8502694431552	39.0134734868083	23.1214364883941	24.9177456837858	20.7972578167949	37.796835487981	23.0830628313236	24.8825825422879	20.9806581901883
1307.98188010407	20.6073418345016	39.0358774383726	22.9475961811848	24.5626044896714	20.5498646264228	37.8000754020227	22.9079226002265	24.5156260977619	20.7353982979575
1307.4114619843	20.349903505817	39.0591783505602	22.7755581525555	24.1747793769502	20.2828640339303	37.8053551130535	22.7342106265381	24.1045549188832	20.4887524578896
1306.84154117264	20.0769581499824	39.0834265788675	22.6103323904921	23.7484083318607	19.9993501367353	37.8128624166157	22.5668060090074	23.6547711032717	20.2164734262299
1306.27211701902	19.7888808687381	39.1086286541228	22.4603337913666	23.2787103636809	19.7000901172664	37.8227470613232	22.4140044675775	23.1628886789392	19.9447645349246
1305.70318887449	19.4912338251271	39.1348470281336	22.3392002447508	22.7693150977752	19.3898489429362	37.8350957321279	22.2894845859694	22.6311985804076	19.6232109332117
1305.13475609126	19.1932065361395	39.1620794793187	22.2672222326888	22.227807400178	19.0836526421338	37.8500165810678	22.2140387960139	22.079261050872	19.3120956326851
1304.56681802263	18.9300868119917	39.1903364506875	22.2677202070132	21.7129522835814	18.826106751914	37.8675960852154	22.2112472780609	21.5813653071479	19.0725396441787
1303.99937402307	18.8100213186256	39.2196488285059	22.3478135337969	21.421528980845	18.725223078165	37.8878487041941	22.2907585607009	21.3276313099423	18.9269740489825
1303.43242344813	18.8819156465736	39.2443520047151	22.4730446792697	21.4515846137642	18.767025651545	37.9108639687219	22.4174335400667	21.3033561062111	18.9806662378751
1302.8659656545	18.944374165901	39.2708713835127	22.5796542626447	21.4800556057306	18.7921129231873	37.9366510129372	22.5254740842201	21.2658122603531	19.109867181746
1302.3	18.9483004323647	39.2983709894128	22.6193642096389	21.4560157080978	18.7979978633806	37.9651778228735	22.5656959020837	21.2459167991797	19.1079913339472
1301.73452584354	18.9322198578757	39.3363197025374	22.5759969374945	21.460039351741	18.8240213072625	37.9964309582298	22.5221512827826	21.3236127399437	19.1038967271932
1301.16954254516	18.8577814069197	39.3751682100219	22.4661541887157	21.4113471931481	18.7559089476842	38.0303489077304	22.4111888462456	21.2857039608264	19.0415313229772
1300.605049466	18.774126179862	39.4147842013019	22.3380244957357	21.3609400782914	18.6655173292546	38.0668343975212	22.2818621480084	21.2226942432354	18.9872474456591
1300.04104596832	18.8798078906094	39.4551286810533	22.2542483725164	21.6251469288431	18.7625018373181	38.1058284588478	22.1991919884857	21.4670369144308	19.0932606505897
1299.47753141548	19.1276804684057	39.4962149030339	22.2490347378683	22.1082284038959	19.0122813982198	38.1472401494754	22.1978203017177	21.9460029904946	19.3346441547347
1298.91450517194	19.435963153821	39.5326206438056	22.3155904834284	22.6695094241349	19.3071245672659	38.1909153287399	22.2682095397505	22.4707833716844	19.6089930467107
1298.35196660326	19.7400074121221	39.5645740126844	22.4308329005975	23.1941965646295	19.6029522403636	38.2367490602237	22.3870224644782	22.9678308439338	19.8793415103784
1297.78991507611	20.0184051619374	39.5978818588333	22.5743451212823	23.6451209865449	19.8862078780726	38.284570131356	22.5336706935317	23.4207431291612	20.1536250142804
1297.22834995824	20.2827046904753	39.6322669688211	22.7325940367859	24.0552098919368	20.1533294798473	38.3342254671047	22.6945626920449	23.8298302414597	20.3938326334677
1296.66727061851	20.5325663581149	39.6675802440532	22.8972237037405	24.429647600127	20.4042472495124	38.3855915832402	22.8614697529267	24.2001605669917	20.6199326130317
1296.10667642686	20.7689539718785	39.7037651488573	23.063259694979	24.7744451597104	20.6398195170196	38.4385195591551	23.0295307432989	24.5370537297249	20.8660854324939
1295.54656675432	20.9931858039731	39.7407411300458	23.2278113626642	25.0949996204621	20.8613771766594	38.4928047900623	23.1959533488277	24.8448439463684	21.102136226759
1294.98694097302	21.2065210549787	39.778438185554	23.3892590144579	25.395593225573	21.0703211423531	38.54832431774	23.3591618141706	25.1287418331382	21.30875548832
1294.42779845615	21.4100253456667	39.8168390620018	23.5467684647523	25.6793600217874	21.2676613327581	38.6049367695165	23.5182671965976	25.3912142934381	21.4910755188997
1293.86913857801	21.604573688677	39.8558833373732	23.7000104145645	25.9484690045483	21.4547769735177	38.6624481016717	23.6728531315935	25.6352838691702	21.672983889344
1293.31096071396	21.7908180590852	39.8957199819347	23.8489677164758	26.2041663285337	21.6325538635041	38.7207603275821	23.8227432954381	25.8632177373341	21.8274604989868
1292.75326424044	21.9691304284197	39.9362600251453	23.9938339817225	26.4466821063425	21.8015616614975	38.7797415049332	23.9679329753566	26.0768954551996	21.9916949415691
1292.19604853497	22.1397060773057	39.977326249001	24.1349315246286	26.6755642452342	21.962958817665	38.8392379794	24.1085124856646	26.2776819908844	22.1536692814194
1291.63931297615	22.3028946333088	40.0190563184462	24.2726025362493	26.8907605485357	22.1172057700062	38.8992051773663	24.2446189113389	26.4676010958866	22.2770688976643
1291.08305694363	22.459340424042	40.0613804924389	24.4071855516433	27.0931261136065	22.264988109191	38.9595445460203	24.3764245371645	26.6479899990302	22.4563588319045
1290.52727981814	22.6096928600808	40.1041710833741	24.5389718245922	27.2836962507533	22.4067258556695	39.020137203182	24.5041159452437	26.8184019419809	22.5793790412116
1289.97198098149	22.7544303036599	40.1473821509424	24.6681075308138	27.4633445338826	22.5432769234724	39.0809408453911	24.6278953790114	26.979831866998	22.7071243866579
1289.41715981652	22.8938517404377	40.1910215151588	24.7946060473218	27.6327229052172	22.6743287230394	39.1418998661058	24.7479444980578	27.1354380230242	22.8594133988496
1288.86281570716	23.0281798300394	40.2350646326883	24.918348444564	27.7925608519313	22.8008155221349	39.2029277445127	24.8644626085754	27.2821718320665	22.9872588142967
1288.30894803839	23.1575982988498	40.2794821657017	25.0390862301135	27.9437678583725	22.9227073287538	39.2640188284313	24.9776133289186	27.4249827031836	23.1051446128005
1287.75555619625	23.2823379646108	40.32430264346	25.1564576282393	28.0876550113324	23.0409665518123	39.3251569708038	25.0875729164776	27.5634056622924	23.2303240296245
1287.20263956782	23.4028804741469	40.3694552684377	25.2700270069764	28.2264853569091	23.1553106131423	39.3862334729426	25.1945104281229	27.6916294292015	23.3157750571431
1286.65019754125	23.5146100433892	40.417129003172	25.3792509018999	28.3471148191267	23.2658181054461	39.4472612345566	25.2985783087043	27.8173520511873	23.4238501853351
1286.09822950574	23.619930265438	40.466437664039	25.4835596435562	28.4579421499645	23.3729722504315	39.5082248141297	25.3999121108575	27.9392786083385	23.5184378714107
1285.54673485151	23.7217746010304	40.5158172221778	25.5823294201526	28.569221229183	23.4771351888145	39.5690549158715	25.4986613069403	28.0532588762985	23.6502794125832
1284.99571296986	23.8186382080303	40.5652600365931	25.6748655975551	28.6777588049056	23.5785076363993	39.629756695137	25.5949479755382	28.1715738567477	23.7789534386335
1284.44516325312	23.9083152992898	40.6147816082975	25.7604339035617	28.7782690337678	23.6767191262232	39.6903167752318	25.6888907427728	28.2839169317595	23.859420541518
1283.89508509466	23.9887667349724	40.6643698134905	25.8382822159131	28.8659726156667	23.7721038256478	39.7506731718264	25.7806101762696	28.3874108247254	23.9568538335391
1283.34547788889	24.0575997714538	40.7141140043869	25.9077178208637	28.9348601939281	23.8656358609276	39.8108131428814	25.8701994713526	28.4876330519635	24.0048619957253
1282.79634103124	24.1129274255	40.7640203241141	25.9683185765831	28.9799792222267	23.9563367728741	39.8707277109113	25.9577831913299	28.5879694830699	24.0873502303683
1282.24767391821	24.1585280420601	40.8139661210776	26.0203973425514	29.0123612823257	24.0448621871757	39.9303935169029	26.0434306141553	28.6829661720216	24.1959371827259
1281.6994759473	24.1994724772485	40.8640511811249	26.065886255832	29.0436674338046	24.1312590141047	39.9898297479601	26.1272792830088	28.7717467923978	24.2663783958423
1281.15174651706	24.2435832290798	40.9142653076968	26.1097625892112	29.0878424622982	24.2158168072045	40.0490140522929	26.2093388085549	28.8643501459547	24.3599190653128
1280.60448502705	24.2995377743158	40.9644585127078	26.1611744778714	29.1532086655864	24.2984327217959	40.1078946260286	26.2897757917574	28.9486214137898	24.4356170100078
1280.05769087786	24.3750514194486	41.014640423854	26.2314450710158	29.2408618598989	24.3791521831522	40.1665070590175	26.3686396870456	29.040879610104	24.5178936913381
1279.51136347113	24.4756154406683	41.0648193532296	26.3274678854372	29.3538976602411	24.4581162657039	40.2248725395594	26.4459765323379	29.1162333959975	24.5733603808115
1278.96550220948	24.60002343014	41.1149298901836	26.4459676998126	29.4952607047954	24.5351418012907	40.2829015428425	26.5219043584828	29.208125945172	24.6609503480868
1278.42010649658	24.7392952086812	41.164993635993	26.5763091840332	29.6588479724928	24.611473335017	40.3406344362417	26.5964763293865	29.2748177060676	24.7175257691742
1277.87517573709	24.8807712575375	41.2150274818825	26.7076625252103	29.8275511792073	24.6860094583626	40.3981143122444	26.6697601845525	29.3687165583141	24.8268523647885
1277.33070933672	25.0123572550666	41.2649887641044	26.8326827321078	29.9786446078793	24.7590432314176	40.455260372169	26.741824957719	29.438298892049	24.8507300287612
1276.78670670216	25.1254884894554	41.3148691727787	26.9472995849901	30.0934492074867	24.8312996418801	40.5120900974347	26.8127339333521	29.5065129358069	24.9599196456657
1276.24316724111	25.2209504875948	41.3646799366522	27.0493392795866	30.178823935977	24.9022550833275	40.5686507645355	26.8825996209963	29.5952593786428	25.0291722655706
1275.70009036232	25.3019437329022	41.4144003571365	27.1373571595292	30.2477939595201	24.9720301796836	40.6248743551353	26.9514464701142	29.6653257562649	25.0747891983237
1275.15747547549	25.3750493457524	41.4639543459336	27.2098627594907	30.3239339877668	25.0406957678122	40.6807153420636	27.019344144572	29.7341821178337	25.1425255534665
1274.61532199137	25.4388646857115	41.513309710666	27.2647686168036	30.4071753137378	25.1088885164555	40.7361980060784	27.086314066412	29.7916849616012	25.2122623108791
1274.07362932167	25.4811355097352	41.5624643161743	27.2989250154086	30.465689035523	25.1762661750893	40.7912638632589	27.1524017731557	29.8630913141004	25.2979453340761
1273.53239687914	25.4920290357514	41.6114038344497	27.3077478768423	30.4779344504759	25.2421641293115	40.8458957081223	27.2177466455613	29.9352488109242	25.3330254165267
1272.99162407751	25.4696563251713	41.6602508515465	27.285481189369	30.4499041988988	25.3073476007431	40.9000906196791	27.2822861157245	30.0033647610807	25.3887837724438
1272.45131033149	25.424020295413	41.7087925782825	27.2288362178037	30.4200887844271	25.3717522073075	40.9537996432864	27.3462219807096	30.0677970771033	25.4133947710245
1271.91145505681	25.3748919009564	41.7569926422217	27.153394650452	30.4191048061684	25.4358963541663	41.0069952954746	27.4095372611341	30.1276287952241	25.5074515970141
1271.37205767017	25.375450553688	41.8050070340611	27.1299718175337	30.467466166959	25.4993487920841	41.0596807421873	27.4723620127792	30.1884199025454	25.5705504709423
1270.83311758928	25.4830437140794	41.8525943116464	27.2461345206074	30.5610605349015	25.562253764125	41.1117906473709	27.534727463626	30.2491110093239	25.6694817600472
1270.29463423281	25.6686273629331	41.8996866235894	27.4571806867001	30.7028525278032	25.6253986915158	41.163278523676	27.5967846260957	30.311548105643	25.6935608134363
1269.75660702043	25.8688024962966	41.9462314440395	27.6705466977389	30.8871193641073	25.6876754956493	41.2141640732704	27.6585340797567	30.3924843885422	25.7884741959945
1269.21903537281	26.0506067730068	41.9922421070746	27.850971290036	31.0826481046515	25.7503009370424	41.2644122219723	27.7201393992221	30.5063647251416	25.8536662931878
1268.68191871157	26.1940009566371	42.0377600963107	27.9947935549585	31.2331754976501	25.813890482572	41.3140529057884	27.7817111459228	30.571787692205	25.9379958946561
1268.14525645932	26.2937061237026	42.0828424050209	28.1047903405121	31.315814012241	25.8766502903351	41.3632021023597	27.843368972572	30.6152039344901	25.9460010315897
1267.60904803966	26.3661773634066	42.1277019375231	28.1824363827505	31.3797823794576	25.9411345176592	41.4119990521266	27.90523118552	30.6502654001897	26.0385642291784
1267.07329287714	26.4217462083347	42.1725438226157	28.2257331108248	31.4619975727638	26.0040611183266	41.4606039340641	27.9673835219114	30.6882596865851	26.0731169654509
1266.5379903973	26.4320814995974	42.2174487392161	28.2276791537572	31.4871261437329	26.0688896925806	41.5091338752843	28.0298002948528	30.8296091411897	26.1559461409216
1266.00314002664	26.3811327755019	42.2622997913083	28.1739458343898	31.4340693522931	26.1336125001052	41.5574678601517	28.0926769592275	30.8848285750559	26.2303544921972
1265.46874119265	26.2755016792665	42.306689496132	28.0419829296967	31.3724259276905	26.1997356941753	41.6052421104323	28.156195685457	30.9328917738453	26.3087681893421
1264.93479332376	26.1283407681769	42.3500965819682	27.8294965956297	31.3538220129732	26.2662912023874	41.6520623150066	28.2206153246577	30.9984536617733	26.3584397833546
1264.40129584936	26.0758682274016	42.3920888907288	27.7276752337033	31.4069258416777	26.3360813815441	41.6975603874782	28.2861400758548	31.1265348349638	26.4304842270888
1263.86824819984	26.298176163957	42.4324275636266	28.0002356884677	31.5286532480672	26.406140961448	41.7415109650729	28.3531801239401	31.1327912173665	26.536838617602
1263.33564980652	26.604041226306	42.4711154744714	28.3623964416599	31.7320764492062	26.4805096396841	41.7838705321112	28.4223023375245	31.2374182350828	26.6052252189908
1262.80350010168	26.8722201454702	42.5082588646975	28.644814336107	31.9894008678352	26.5584218613372	41.8247153537486	28.4940889274444	31.3940227359785	26.6383936498621
1262.27179851857	27.0850145871245	42.5438840883013	28.8501909368023	32.2343977082662	26.6394722861074	41.8641327365978	28.5693053593718	31.3724941161695	26.6864322813902
1261.74054449137	27.2273629597006	42.5781606013287	28.9967910170023	32.3776728645618	26.733116327492	41.9022424944903	28.6490599038997	31.6681064206369	26.8079990346774
1261.20973745524	27.3316646232471	42.6113797035827	29.0930500583956	32.5064209088548	26.8231061769991	41.9392161001592	28.7347094213197	31.6669046482472	26.9065404167902
1260.67937684627	27.4017143835904	42.6435125547422	29.1358243840217	32.6407052278187	26.9403911076554	41.9751492698369	28.8284292884331	31.7244700475969	27.0078040549545
1260.14946210151	27.3937984383981	42.6747530735174	29.1067100149255	32.6767422866196	27.0657399542585	42.0102091112389	28.933555459248	32.0783294378792	27.1629838080414
1259.61999265895	27.3156747642373	42.7051899829925	28.9623084167866	32.742185590234	27.2069840646644	42.0445336491921	29.0573514298866	32.0761943183239	27.2761452613696
1259.09096795753	27.1699695998493	42.7349727554962	28.6547913796146	32.9900981890716	27.4690217407502	42.0781868878504	29.2164843024994	32.7330596755743	27.4632246400581
1258.56238743713	27.3235609019475	42.7641665097065	28.5907413148855	33.8115030059313	27.8161722845422	42.4689062370624	29.4625867076694	33.2073214272697	27.9501981395405

